Bounds Preserving Temporal Integration Methods for Hyperbolic Conservation Laws

In this work, we present a modification of explicit Runge-Kutta temporal integration schemes that guarantees the preservation of any locally-defined quasiconvex set of bounds for the solution. These schemes operate on the basis of a bijective mapping between an admissible set of solutions and the real domain to strictly enforce bounds. Within this framework, we show that it is possible to recover a wide range of methods independently of the spatial discretization, including positivity preserving, discrete maximum principle satisfying, entropy dissipative, and invariant domain preserving schemes. Furthermore, these schemes are proven to recover the order of accuracy of the underlying Runge-Kutta method upon which they are built. The additional computational cost is the evaluation of two nonlinear mappings which generally have closed-form solutions. We show the utility of this approach in numerical experiments using a pseudospectral spatial discretization without any explicit shock capturing schemes for nonlinear hyperbolic problems with discontinuities.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> figs/data/advection_shapes_n128_bounded.csv <==
x,u
0.0,0.005554518400089812
0.0078125,0.0091610124491658
0.015625,0.009113523741324105
0.0234375,0.009175893858031163
0.03125,0.00957558461498801
0.0390625,0.009736426164275381
0.046875,0.010114214795064153
0.0546875,0.011138660377457693
0.0625,0.011388628539090387
0.0703125,0.012445892631270866
0.078125,0.015992766762832098
0.0859375,0.019663305815249006
0.09375,0.028448896735355292
0.1015625,0.03786652239889054
0.109375,0.1303410013041607
0.1171875,0.2571509640261457
0.125,0.4363425188606534
0.1328125,0.6897613143743786
0.140625,0.9043066897005405
0.1484375,0.9941309431102203
0.15625,0.9554482644999713
0.1640625,0.7799888022032195
0.171875,0.5315693211961434
0.1796875,0.3237347915833365
0.1875,0.17257701783749554
0.1953125,0.06600363791832753
0.203125,0.036192784452112346
0.2109375,0.01612106307056723
0.21875,0.010851279038349676
0.2265625,0.00923454014724096
0.234375,0.009279674793221797
0.2421875,0.011446602176054928
0.25,0.012180619214474962
0.2578125,0.012761783369750621
0.265625,0.01522099957911031
0.2734375,0.016719393050872708
0.28125,0.0180207613139153
0.2890625,0.022164676975101934
0.296875,0.02527873952707073
0.3046875,0.028079343995743695
0.3125,0.03780956802073264
0.3203125,0.04188203177032699
0.328125,0.05269148796815873
0.3359375,0.16557634286710768
0.34375,0.44197463091160916
0.3515625,0.7565519795226954
0.359375,0.9339888947249901
0.3671875,0.9668058968034784
0.375,0.9676261452063915
0.3828125,0.9796965128270863
0.390625,0.9851121873129383
0.3984375,0.9839317369022574
0.40625,0.9877712700259595
0.4140625,0.9901024162728658
0.421875,0.9896749961204592
0.4296875,0.9911457023465464
0.4375,0.9919108437394527
0.4453125,0.9908689283082301
0.453125,0.9913235255564274
0.4609375,0.9912157342051011
0.46875,0.9888102169834061
0.4765625,0.9869885401319145
0.484375,0.984457328709234
0.4921875,0.9790247745624121
0.5,0.9763558267259231
0.5078125,0.9725926855771795
0.515625,0.9608535473244875
0.5234375,0.9562515777562282
0.53125,0.9379042170207389
0.5390625,0.8004031294067258
0.546875,0.5043203729082673
0.5546875,0.20528091406367574
0.5625,0.06465832219097338
0.5703125,0.04909378733239185
0.578125,0.044757014901551644
0.5859375,0.029840971392259566
0.59375,0.02612849738240308
0.6015625,0.0255476912770608
0.609375,0.020201266075831902
0.6171875,0.018827066614686142
0.625,0.018813093495308103
0.6328125,0.016378381568020572
0.640625,0.015188149854856826
0.6484375,0.015388684617910497
0.65625,0.013914212269534484
0.6640625,0.013105121555241631
0.671875,0.014351373928707023
0.6796875,0.01469261167129339
0.6875,0.024845932240311716
0.6953125,0.08562190065519938
0.703125,0.2288993851226025
0.7109375,0.413923279476448
0.71875,0.566683261854281
0.7265625,0.6663745269840882
0.734375,0.7436008631201001
0.7421875,0.8091853561110707
0.75,0.8591080740117785
0.7578125,0.9009098628177018
0.765625,0.9355857720852665
0.7734375,0.9598189755840791
0.78125,0.9766712725925338
0.7890625,0.9866210338908887
0.796875,0.9914699856722147
0.8046875,0.9891169071761983
0.8125,0.9811552233077312
0.8203125,0.9712814466578318
0.828125,0.9550009216052628
0.8359375,0.9295275475078566
0.84375,0.8925763096941359
0.8515625,0.8500909532394343
0.859375,0.7966903288522302
0.8671875,0.7286539382021244
0.875,0.649116214185962
0.8828125,0.5400780932133695
0.890625,0.37054127556229755
0.8984375,0.18114238500248228
0.90625,0.054946400941633264
0.9140625,0.016939845802490524
0.921875,0.01593853198354906
0.9296875,0.013136311661992651
0.9375,0.010486064920762112
0.9453125,0.01041421410335523
0.953125,0.010002297102575556
0.9609375,0.0090181814820318
0.96875,0.009335122506039408
0.9765625,0.009130237160787768
0.984375,0.008946270261096177
0.9921875,0.012518209265523082


==> figs/data/advection_shapes_n128_unbounded.csv <==
x,u
0.0,-0.008232187715615928
0.0078125,0.022500259615964822
0.015625,-0.013464697849105868
0.0234375,-0.00917008627063633
0.03125,0.022189162511728235
0.0390625,-0.012466687156449685
0.046875,-0.009932065493874846
0.0546875,0.02228167955199283
0.0625,-0.011570017342698479
0.0703125,-0.009677685847130182
0.078125,0.025913709282526023
0.0859375,-0.0012115047147499831
0.09375,0.016168624030383324
0.1015625,0.08965940468981842
0.109375,0.1315890005373631
0.1171875,0.2594905278136146
0.125,0.4809673868818869
0.1328125,0.6651336038367814
0.140625,0.863344992052619
0.1484375,1.0151271094658312
0.15625,0.9573713220638487
0.1640625,0.8013725906546612
0.171875,0.6134946378561815
0.1796875,0.34582951282869573
0.1875,0.1667928343498063
0.1953125,0.10591243704802826
0.203125,0.014214559491704177
0.2109375,-0.010260263665395604
0.21875,0.033067225635698055
0.2265625,-0.013319162816437594
0.234375,-0.01988126899019143
0.2421875,0.035525820387912264
0.25,-0.015408447180550995
0.2578125,-0.023017398525703097
0.265625,0.04164552690693792
0.2734375,-0.018595178381751613
0.28125,-0.027604854112057195
0.2890625,0.05192907311800113
0.296875,-0.024910354658086702
0.3046875,-0.03535063807116832
0.3125,0.07332990426606524
0.3203125,-0.04051549410198291
0.328125,-0.04467121767962972
0.3359375,0.19674634559708334
0.34375,-0.008158869627735143
0.3515625,0.6656502167872022
0.359375,1.010920541069617
0.3671875,1.2851506789881895
0.375,0.9534161600725399
0.3828125,0.8654240463418917
0.390625,1.0905828166672356
0.3984375,1.0186975017493425
0.40625,0.9351042818202006
0.4140625,1.0389981751910113
0.421875,1.0081340935310632
0.4296875,0.9669995643547715
0.4375,1.0262027242920366
0.4453125,0.9967845037342877
0.453125,0.9833834013709375
0.4609375,1.0226987266220124
0.46875,0.9861960173333684
0.4765625,0.9949684278692996
0.484375,1.02329566404465
0.4921875,0.9731125329602315
0.5,1.0069111100374335
0.5078125,1.0280862997421913
0.515625,0.9498855557529423
0.5234375,1.0267334225912514
0.53125,1.0348801867412802
0.5390625,0.8252617108651297
0.546875,0.9978501747537011
0.5546875,0.3221437050523392
0.5625,0.010309077235379733
0.5703125,-0.2923286354042188
0.578125,0.0318466151788485
0.5859375,0.15534673829891804
0.59375,-0.09465805119366445
0.6015625,-0.036311674991839765
0.609375,0.08545024568944867
0.6171875,-0.0396467528159613
0.625,-0.029286947577723387
0.6328125,0.05347951651118585
0.640625,-0.022507382150990886
0.6484375,-0.02271407149933348
0.65625,0.036845426075695284
0.6640625,-0.012101458119866725
0.671875,-0.01940521105369404
0.6796875,0.02528357010409448
0.6875,0.020016363108195708
0.6953125,0.014776764227016783
0.703125,0.21780993799923895
0.7109375,0.38658826779470684
0.71875,0.6079102383587192
0.7265625,0.7350059157584315
0.734375,0.7174046349406794
0.7421875,0.8025540330230103
0.75,0.9061658368285563
0.7578125,0.8857837413983506
0.765625,0.9244433955801059
0.7734375,0.9958703900786161
0.78125,0.9667460558544415
0.7890625,0.9798544150864531
0.796875,1.027009301217721
0.8046875,0.9864121638765636
0.8125,0.9780592373577325
0.8203125,1.003897908114168
0.828125,0.9495262148371711
0.8359375,0.9184514342880604
0.84375,0.9218783795560266
0.8515625,0.8489962798807776
0.859375,0.7876119881531707
0.8671875,0.7610100906903315
0.875,0.654869612898184
0.8828125,0.530878626359658
0.890625,0.44236871613307777
0.8984375,0.22470556272994513
0.90625,0.01695532244426467
0.9140625,-0.03584695514401355
0.921875,-0.0410558608204045
0.9296875,0.01978910306710329
0.9375,0.025236081103469248
0.9453125,-0.027441286747968707
0.953125,-0.00248143481981479
0.9609375,0.025104667422838504
0.96875,-0.01853638167174001
0.9765625,-0.006720936676600511
0.984375,0.02334238367643258
0.9921875,-0.015150055079328614


==> figs/data/advection_shapes_n256_bounded.csv <==
x,u
0.0,0.0016978721615021708
0.00390625,0.001206057015837248
0.0078125,0.0009905619857526306
0.01171875,0.0009225919599558496
0.015625,0.0009828486693864585
0.01953125,0.0009827836818024937
0.0234375,0.0010102417351104866
0.02734375,0.0010951569720688233
0.03125,0.001059197668476269
0.03515625,0.000986325306530512
0.0390625,0.0010113496057361161
0.04296875,0.0010701530144025318
0.046875,0.0010939016400801796
0.05078125,0.001172963139925146
0.0546875,0.0014670721673472787
0.05859375,0.0013699931689333303
0.0625,0.0014698105800145058
0.06640625,0.0013242043943896581
0.0703125,0.0014067169063304852
0.07421875,0.0019495238818163394
0.078125,0.002971418860425749
0.08203125,0.004685638982091537
0.0859375,0.007893640153658158
0.08984375,0.013900253780291728
0.09375,0.02383434901109226
0.09765625,0.03929436271795484
0.1015625,0.05940715046496641
0.10546875,0.09247907310245844
0.109375,0.13603323586103566
0.11328125,0.19764935761745034
0.1171875,0.2751426911337309
0.12109375,0.3652954929905051
0.125,0.47323492359603647
0.12890625,0.5886286704628015
0.1328125,0.7023114134884241
0.13671875,0.8123367968984595
0.140625,0.9052786993468169
0.14453125,0.9673813207905593
0.1484375,0.9981631780541912
0.15234375,0.9927801677697585
0.15625,0.9561449683730583
0.16015625,0.8887490926178789
0.1640625,0.791336610289311
0.16796875,0.677927582620037
0.171875,0.5655274378065286
0.17578125,0.4503552543858903
0.1796875,0.34451986035048876
0.18359375,0.2586147771976042
0.1875,0.18400833259358274
0.19140625,0.12505324197504425
0.1953125,0.084927599053499
0.19921875,0.05485688660942233
0.203125,0.03557632949886031
0.20703125,0.021374489714463447
0.2109375,0.01252068404819858
0.21484375,0.006896546065762438
0.21875,0.003625047315825751
0.22265625,0.0024067286636828
0.2265625,0.0022713443513045664
0.23046875,0.0024321578157155566
0.234375,0.002555335087234171
0.23828125,0.0029704775377198595
0.2421875,0.002988851423006037
0.24609375,0.003088745352853817
0.25,0.003458053388770854
0.25390625,0.003661821357645976
0.2578125,0.003588334216766876
0.26171875,0.004073372771450592
0.265625,0.004281953290107605
0.26953125,0.004262478573116784
0.2734375,0.004800526767514591
0.27734375,0.005132036636268451
0.28125,0.005531483402703069
0.28515625,0.006463092223745216
0.2890625,0.006747948249247389
0.29296875,0.006785528840610305
0.296875,0.008120637656942872
0.30078125,0.009155495746838266
0.3046875,0.010062407977562669
0.30859375,0.012670923669259706
0.3125,0.014568941719527925
0.31640625,0.01594642191542945
0.3203125,0.020651687934430982
0.32421875,0.02380529951592054
0.328125,0.026307296211568833
0.33203125,0.036945643154791645
0.3359375,0.04218947131826621
0.33984375,0.059523614954894895
0.34375,0.19257482462018224
0.34765625,0.486819258850018
0.3515625,0.7895307848301663
0.35546875,0.9315950663487238
0.359375,0.9460246298786756
0.36328125,0.9513211169407376
0.3671875,0.9684092113768239
0.37109375,0.9726645194076482
0.375,0.9738000476411897
0.37890625,0.9795831415031866
0.3828125,0.9814478902475845
0.38671875,0.9818008382611345
0.390625,0.984603771598858
0.39453125,0.9854637385004601
0.3984375,0.9857117344266564
0.40234375,0.9870663466711296
0.40625,0.9877495762650355
0.41015625,0.9878290521103847
0.4140625,0.9887938528861077
0.41796875,0.9890314198124692
0.421875,0.9890435775843729
0.42578125,0.9895558991597352
0.4296875,0.989822590254219
0.43359375,0.9898942092345018
0.4375,0.9903434751881302
0.44140625,0.9903383440362423
0.4453125,0.9903027361043495
0.44921875,0.9902843486156743
0.453125,0.9903842616220333
0.45703125,0.9903006425137566
0.4609375,0.9903406193298903
0.46484375,0.9899619896044174
0.46875,0.9898253666489611
0.47265625,0.9896875213910901
0.4765625,0.9892689307091145
0.48046875,0.9888805812959348
0.484375,0.9881683042990193
0.48828125,0.9876505755231717
0.4921875,0.9871418238223207
0.49609375,0.9860101372640898
0.5,0.9853159376676176
0.50390625,0.9843326639885825
0.5078125,0.9823363127762855
0.51171875,0.9808397088765148
0.515625,0.9794512987853823
0.51953125,0.9754867334827249
0.5234375,0.9725534619928747
0.52734375,0.9696178724146334
0.53125,0.9597866005772897
0.53515625,0.9548106017993561
0.5390625,0.937021728814853
0.54296875,0.809224233297694
0.546875,0.5226935464922523
0.55078125,0.217149830724964
0.5546875,0.06220135993220973
0.55859375,0.041042826344502306
0.5625,0.038372239259271086
0.56640625,0.023146676174827
0.5703125,0.01809407381958774
0.57421875,0.018068139291962357
0.578125,0.012960164079876452
0.58203125,0.011105956131880427
0.5859375,0.010899214548966741
0.58984375,0.008507270726772136
0.59375,0.007600125147279577
0.59765625,0.007603829538719683
0.6015625,0.006437275589995308
0.60546875,0.005654124808041857
0.609375,0.005588394976864187
0.61328125,0.0048358596013481706
0.6171875,0.0045314544776081395
0.62109375,0.0045015364956558085
0.625,0.004126491708849893
0.62890625,0.0039911774124113415
0.6328125,0.004087455482388359
0.63671875,0.0038063046652268566
0.640625,0.003482966499300793
0.64453125,0.00394899691428725
0.6484375,0.004037114022307703
0.65234375,0.004049709128038542
0.65625,0.003950221956669134
0.66015625,0.004248259592517339
0.6640625,0.004554696523135084
0.66796875,0.004625002837180805
0.671875,0.005177385501870905
0.67578125,0.0058896778829652194
0.6796875,0.006235522899418302
0.68359375,0.008066248873268953
0.6875,0.009807592304890742
0.69140625,0.010110060731822587
0.6953125,0.029152071898320024
0.69921875,0.10197504844584752
0.703125,0.22740376235830811
0.70703125,0.3576181708494013
0.7109375,0.4542499655455001
0.71484375,0.5227596942050866
0.71875,0.5812073752699843
0.72265625,0.633505081711975
0.7265625,0.6782074881992175
0.73046875,0.7180123997290204
0.734375,0.7542887503334391
0.73828125,0.7865051597762287
0.7421875,0.8155883097997606
0.74609375,0.8419770933962112
0.75,0.8658624438793381
0.75390625,0.8871062288652768
0.7578125,0.9064082260730545
0.76171875,0.9236466970909809
0.765625,0.9387819783095142
0.76953125,0.9521695757867157
0.7734375,0.9638840045157846
0.77734375,0.9737266272911208
0.78125,0.9819368756596261
0.78515625,0.9886102803886454
0.7890625,0.9933707244520575
0.79296875,0.9949119528442469
0.796875,0.9939615582602196
0.80078125,0.9922885455870722
0.8046875,0.9903379083152826
0.80859375,0.9869543320509213
0.8125,0.9838126487010452
0.81640625,0.9821824952921983
0.8203125,0.9785584349129264
0.82421875,0.9700608813330878
0.828125,0.9592497135888538
0.83203125,0.9469705107922146
0.8359375,0.9328953812709946
0.83984375,0.9167116745048742
0.84375,0.8990158510834041
0.84765625,0.8785969412199792
0.8515625,0.8564027495678239
0.85546875,0.8317466468609658
0.859375,0.8040023659522233
0.86328125,0.7737600483941574
0.8671875,0.7403071623323596
0.87109375,0.7022415134887185
0.875,0.6604979321533654
0.87890625,0.6138160374971824
0.8828125,0.5580419516933302
0.88671875,0.4960778245885578
0.890625,0.42073404054846475
0.89453125,0.3093903664249744
0.8984375,0.169279958606821
0.90234375,0.0586480120474971
0.90625,0.014355413629778865
0.91015625,0.010594626602872132
0.9140625,0.009453735305769045
0.91796875,0.00609533238605337
0.921875,0.0058658966102341555
0.92578125,0.005390222025856313
0.9296875,0.004201679855676077
0.93359375,0.003969024312783997
0.9375,0.003492259765179078
0.94140625,0.0029018852358662856
0.9453125,0.0028088978010840805
0.94921875,0.0025884309827725275
0.953125,0.0022760543241041992
0.95703125,0.00228302029122373
0.9609375,0.002221787218527415
0.96484375,0.001941933887517179
0.96875,0.0019218793278340624
0.97265625,0.0017742744974474486
0.9765625,0.0016627899671112268
0.98046875,0.0015390744266063833
0.984375,0.0014545421652748505
0.98828125,0.0012322506624793269
0.9921875,0.001311045398383167
0.99609375,0.00115380044607009


==> figs/data/advection_shapes_n256_unbounded.csv <==
x,u
0.0,0.02711704560913573
0.00390625,-0.0009465865329149963
0.0078125,-0.024498302664975786
0.01171875,0.01428196805300453
0.015625,0.01314655759954253
0.01953125,-0.020242148478005782
0.0234375,0.001714622838544356
0.02734375,0.015767068860369365
0.03125,-0.012130169149719728
0.03515625,-0.004447163872731927
0.0390625,0.013119462790574138
0.04296875,-0.006064858478401144
0.046875,-0.006060031523088679
0.05078125,0.009672493542422288
0.0546875,-0.002604376630292467
0.05859375,-0.005581024362087363
0.0625,0.007145307111734615
0.06640625,-0.0005000582911321933
0.0703125,-0.0037761174665064644
0.07421875,0.006852100798643042
0.078125,0.0030648579834624207
0.08203125,0.002132479186896671
0.0859375,0.013964462983615845
0.08984375,0.01696710046643132
0.09375,0.024582667856970806
0.09765625,0.046422177732422396
0.1015625,0.0665295341537976
0.10546875,0.09656583897444565
0.109375,0.14520320814723578
0.11328125,0.19993810421898978
0.1171875,0.2699084518681774
0.12109375,0.36004781795641083
0.125,0.4568420430487102
0.12890625,0.563630415284397
0.1328125,0.6781030552925729
0.13671875,0.7827631124743223
0.140625,0.8754846105330998
0.14453125,0.9497170158444762
0.1484375,0.9895933336087349
0.15234375,0.9965933884506041
0.15625,0.970222524374514
0.16015625,0.9055950484705789
0.1640625,0.8151755893067387
0.16796875,0.7074976955586698
0.171875,0.5861129838964075
0.17578125,0.46756247399205486
0.1796875,0.3589887316708748
0.18359375,0.2604719108887316
0.1875,0.18235902462020437
0.19140625,0.12315368433477941
0.1953125,0.07609340584340067
0.19921875,0.04644938635692912
0.203125,0.028154702794430404
0.20703125,0.013039304486042326
0.2109375,0.007307624439343736
0.21484375,0.005145421924874515
0.21875,-5.483441086765745e-05
0.22265625,0.0006806731312398876
0.2265625,0.0020601956005789684
0.23046875,-0.0018397830732462712
0.234375,9.035528239725717e-05
0.23828125,0.0020949157911109074
0.2421875,-0.002271634120333761
0.24609375,6.390197257286382e-05
0.25,0.0024920669360404273
0.25390625,-0.00269502800634047
0.2578125,5.030152123233929e-06
0.26171875,0.0030699964931624416
0.265625,-0.0032321580845853415
0.26953125,-0.00014499358387760994
0.2734375,0.003906226704708566
0.27734375,-0.003945155494198408
0.28125,-0.0004395554544785915
0.28515625,0.005152726736887601
0.2890625,-0.004941145274011256
0.29296875,-0.000977512426611916
0.296875,0.007101533268228437
0.30078125,-0.006430248549865603
0.3046875,-0.0019529501841166253
0.30859375,0.010410319628824076
0.3125,-0.008810961876695727
0.31640625,-0.003573829320418753
0.3203125,0.017464268941386123
0.32421875,-0.011497725615946752
0.328125,-0.0022278192151238283
0.33203125,0.045833273571268214
0.3359375,0.004755886087951999
0.33984375,0.04757160899301856
0.34375,0.23587522497401187
0.34765625,0.0851947414241445
0.3515625,0.5997322961416366
0.35546875,0.5379423357145393
0.359375,0.9517603689726214
0.36328125,1.1945103423457755
0.3671875,1.2290466509907214
0.37109375,1.256621061458866
0.375,1.0838373783631274
0.37890625,0.8190682467890743
0.3828125,0.8040058936300913
0.38671875,0.9447047526357992
0.390625,1.0873182033404651
0.39453125,1.181595671341382
0.3984375,1.0380858835657645
0.40234375,0.8163392408315553
0.40625,0.9047562152854872
0.41015625,1.1195403758900884
0.4140625,1.108680745565698
0.41796875,0.9591715667691393
0.421875,0.8754273431244757
0.42578125,0.989017102787972
0.4296875,1.1586269626804009
0.43359375,1.008012309808418
0.4375,0.8114107976721091
0.44140625,1.0494241647849434
0.4453125,1.1777407247736138
0.44921875,0.8729513562608515
0.453125,0.8914704438959933
0.45703125,1.173718667675819
0.4609375,1.0021078134266646
0.46484375,0.8458574201780469
0.46875,1.0912252234940685
0.47265625,1.0741606570500635
0.4765625,0.8750560936206941
0.48046875,1.0216401359746115
0.484375,1.0886387274660578
0.48828125,0.9198154026132178
0.4921875,0.9849832414939333
0.49609375,1.0763851889932667
0.5,0.95552608360725
0.50390625,0.9716409315869243
0.5078125,1.0569278757306193
0.51171875,0.9796528258862033
0.515625,0.9702583277805931
0.51953125,1.035554519273887
0.5234375,0.9950789144833438
0.52734375,0.9703797267652239
0.53125,0.9962646053134279
0.53515625,0.9861244098315676
0.5390625,0.9233665933848397
0.54296875,0.798270451378487
0.546875,0.9099109201700897
0.55078125,0.3740764839156473
0.5546875,0.49043629838113
0.55859375,0.045863167860807526
0.5625,-0.2181481330967616
0.56640625,-0.20491222161279338
0.5703125,-0.2574356957039782
0.57421875,-0.10531877390765904
0.578125,0.2018718849534348
0.58203125,0.19619592421228688
0.5859375,0.03560196649854313
0.58984375,-0.06884246984679772
0.59375,-0.18069460038435528
0.59765625,-0.056303356972284474
0.6015625,0.20018795904819586
0.60546875,0.09665757696611861
0.609375,-0.13653973794266
0.61328125,-0.09372992816954515
0.6171875,0.042646166196906234
0.62109375,0.10857797308275599
0.625,0.024633217273705946
0.62890625,-0.156466048187241
0.6328125,-0.023184921061860334
0.63671875,0.20115425488168817
0.640625,-0.04695131640917163
0.64453125,-0.19226040932591218
0.6484375,0.13871939170979808
0.65234375,0.11129667630402738
0.65625,-0.18776854222934944
0.66015625,0.008906307893470534
0.6640625,0.15719412075309533
0.66796875,-0.10499786979661582
0.671875,-0.06311458542629313
0.67578125,0.12875109358618778
0.6796875,-0.03410218841019734
0.68359375,-0.07204797332799624
0.6875,0.0927013516179424
0.69140625,0.020523217769034048
0.6953125,-0.005533252442281348
0.69921875,0.10857451786704872
0.703125,0.20430223215689014
0.70703125,0.17686752205299552
0.7109375,0.40709634169402414
0.71484375,0.5423252159102435
0.71875,0.5782835816177974
0.72265625,0.7250341919158504
0.7265625,0.755398836025254
0.73046875,0.67455058171789
0.734375,0.719895393402375
0.73828125,0.7733235895352769
0.7421875,0.7936533511874854
0.74609375,0.8900435641461882
0.75,0.909710235295454
0.75390625,0.8389291816263665
0.7578125,0.8773457243831704
0.76171875,0.9503551413618019
0.765625,0.9525618809401526
0.76953125,0.9581888911957205
0.7734375,0.9495865720583423
0.77734375,0.9475756734545696
0.78125,1.0141615531707726
0.78515625,1.013464160306279
0.7890625,0.9460121022130574
0.79296875,0.9947318829058208
0.796875,1.0477393696425719
0.80078125,0.9772991449879582
0.8046875,0.9688561493915153
0.80859375,1.0322764168545664
0.8125,0.9960192392274668
0.81640625,0.9550535128265565
0.8203125,0.9949508036391341
0.82421875,0.9845801278899403
0.828125,0.9379987754043834
0.83203125,0.9499158193755024
0.8359375,0.9473832598255493
0.83984375,0.9050800853434519
0.84375,0.8959193174116888
0.84765625,0.8895945380476846
0.8515625,0.8508990546243035
0.85546875,0.8267234745902666
0.859375,0.8109818222539472
0.86328125,0.7716092111252866
0.8671875,0.7342524803798969
0.87109375,0.705173781808233
0.875,0.6591409496870477
0.87890625,0.6046309408972592
0.8828125,0.554976737323372
0.88671875,0.49254815306408856
0.890625,0.4067912361741109
0.89453125,0.32518574901397934
0.8984375,0.2399715783795187
0.90234375,0.10705811629473694
0.90625,0.04711732492898444
0.91015625,-0.0519678384108577
0.9140625,-0.08427371564378862
0.91796875,-0.0644786772844154
0.921875,-0.030626031880959113
0.92578125,0.02325778100764254
0.9296875,0.05528548469156537
0.93359375,0.027346615529326695
0.9375,-0.015318872501406514
0.94140625,-0.033013898756226706
0.9453125,-0.021103477426821237
0.94921875,0.01796988510049858
0.953125,0.033840420099809136
0.95703125,-0.004028159786387245
0.9609375,-0.029682867203777486
0.96484375,-0.005142170493689554
0.96875,0.020166303987580896
0.97265625,0.012482622549921713
0.9765625,-0.014190520007204001
0.98046875,-0.018325176116685573
0.984375,0.015579404293109146
0.98828125,0.019303720508727175
0.9921875,-0.022077714630971024
0.99609375,-0.012385546907852934


==> figs/data/burgers_1000.csv <==
x,u
0.0,2.004360280610415
0.001001001001001001,2.005896492569117
0.002002002002002002,2.0073770274247
0.003003003003003003,2.0089131764406156
0.004004004004004004,2.0103937707203117
0.005005005005005005,2.0119298430201216
0.006006006006006006,2.0134105097122266
0.007007007007007007,2.014946491629088
0.008008008008008008,2.0164272435136272
0.009009009009009009,2.017963121501089
0.01001001001001001,2.0194439711273655
0.011011011011011011,2.0209797317728952
0.012012012012012012,2.022460691437725
0.013013013013013013,2.0239963214758236
0.014014014014014014,2.0254774032024994
0.015015015015015015,2.0270128895273762
0.016016016016016016,2.0284941050454024
0.017017017017017015,2.030029434723191
0.018018018018018018,2.031510795448809
0.01901901901901902,2.033045955729289
0.02002002002002002,2.034527472746859
0.02102102102102102,2.0360624510746734
0.022022022022022022,2.037544135118926
0.023023023023023025,2.0390789191442544
0.024024024024024024,2.040560780583444
0.025025025025025023,2.0420953581721375
0.026026026026026026,2.043577406992131
0.02702702702702703,2.04511176623527
0.028028028028028028,2.046594012024585
0.029029029029029027,2.048128141247456
0.03003003003003003,2.049610593183275
0.031031031031031032,2.051144480953757
0.03203203203203203,2.052627147788932
0.03303303303303303,2.054160782925271
0.03403403403403403,2.055643672976326
0.035035035035035036,2.057177044554293
0.036036036036036036,2.058660165690452
0.037037037037037035,2.0601932630498827
0.03803803803803804,2.0616766226831134
0.03903903903903904,2.063209435433813
0.04004004004004004,2.0646930405098955
0.04104104104104104,2.0662255585369196
0.04204204204204204,2.067709415527541
0.043043043043043044,2.0692416289958455
0.044044044044044044,2.070725743891721
0.04504504504504504,2.072257643250171
0.04604604604604605,2.0737420215551876
0.04704704704704705,2.0752735975399488
0.04804804804804805,2.0767582442663186
0.04904904904904905,2.0782894879036067
0.050050050050050046,2.079774407568027
0.05105105105105105,2.0813053101762553
0.05205205205205205,2.082790506797049
0.05305305305305305,2.0843210599883557
0.05405405405405406,2.0858065370835943
0.055055055055055056,2.0873367327647694
0.056056056056056056,2.0888224933513473
0.057057057057057055,2.0903523237241592
0.058058058058058054,2.091838370317809
0.05905905905905906,2.093367827878762
0.06006006006006006,2.0948541624949724
0.06106106106106106,2.096383240034491
0.062062062062062065,2.0978698641903257
0.06306306306306306,2.0993985547913856
0.06406406406406406,2.100885469508162
0.06506506506506507,2.1024137665443865
0.06606606606606606,2.1039009723511835
0.06706706706706707,2.105428869484416
0.06806806806806806,2.106916366422396
0.06906906906906907,2.1084438575997724
0.07007007007007007,2.1099316452272743
0.07107107107107107,2.1114587246778105
0.07207207207207207,2.1129468020761837
0.07307307307307308,2.1144734643069003
0.07407407407407407,2.1159618300870506
0.07507507507507508,2.117488069878652
0.07607607607607608,2.118976722188256
0.07707707707707707,2.1205025345903925
0.07807807807807808,2.121991471121754
0.07907907907907907,2.123516851447871
0.08008008008008008,2.125006069446389
0.08108108108108109,2.1265310132682007
0.08208208208208208,2.128020509541392
0.08308308308308308,2.1295450126830113
0.08408408408408408,2.131034783610065
0.08508508508508508,2.1325588421417723
0.08608608608608609,2.1340488836835996
0.08708708708708708,2.135572493915328
0.08808808808808809,2.137062801625064
0.0890890890890891,2.1385859600995754
0.09009009009009009,2.140076529133493
0.09109109109109109,2.1415992326193005
0.0920920920920921,2.1430900577481107
0.09309309309309309,2.1446123032321545
0.0940940940940941,2.146103378852638
0.09509509509509509,2.1476251635327377
0.0960960960960961,2.1491164836796965
0.0970970970970971,2.150637804956815
0.0980980980980981,2.1521293633152636
0.0990990990990991,2.1536502187856015
0.10010010010010009,2.155142008703215
0.1011011011011011,2.1566623961501263
0.1021021021021021,2.1581544106498725
0.1031031031031031,2.1596743280356883
0.1041041041041041,2.16116655982861
0.10510510510510511,2.1626860052863344
0.1061061061061061,2.1641784467844754
0.10710710710710711,2.1656974186093856
0.10810810810810811,2.1671900619387943
0.1091091091091091,2.168708558579995
0.11011011011011011,2.170201395593789
0.1111111111111111,2.171719415645713
0.11211211211211211,2.173212437937173
0.11311311311311312,2.1747299801310502
0.11411411411411411,2.1762231790467137
0.11511511511511512,2.1777402422420367
0.11611611611611611,2.179233608894756
0.11711711711711711,2.1807501920707573
0.11811811811811812,2.182243717352688
0.11911911911911911,2.183759819599845
0.12012012012012012,2.1852534941953623
0.12112112112112113,2.1867691147069452
0.12212212212212212,2.188262929105431
0.12312312312312312,2.189778067169117
0.12412412412412413,2.1912720116776163
0.12512512512512514,2.19278666666717
0.12612612612612611,2.194280731422887
0.12712712712712712,2.19579490278994
0.12812812812812813,2.1972890777725396
0.12912912912912913,2.19880276503847
0.13013013013013014,2.200297040082185
0.13113113113113112,2.201810242830121
0.13213213213213212,2.2033046076356255
0.13313313313313313,2.204817325502569
0.13413413413413414,2.2063117696486154
0.13513513513513514,2.2078240023177136
0.13613613613613612,2.209318515272503
0.13713713713713713,2.210830262465464
0.13813813813813813,2.2123248335977537
0.13913913913913914,2.213836095067426
0.14014014014014015,2.215330713657331
0.14114114114114115,2.216841489180459
0.14214214214214213,2.218336144429964
0.14314314314314314,2.2198464338001047
0.14414414414414414,2.2213411148432596
0.14514514514514515,2.2228509178639015
0.14614614614614616,2.2243456137766895
0.14714714714714713,2.2258549302545503
0.14814814814814814,2.2273496300644204
0.14914914914914915,2.228858459802944
0.15015015015015015,2.230353152498013
0.15115115115115116,2.231861495291073
0.15215215215215216,2.2333561698289675
0.15315315315315314,2.234864025454765
0.15415415415415415,2.236358670771121
0.15515515515515516,2.237866038986303
0.15615615615615616,2.2393606440028946
0.15715715715715717,2.2408675245368777
0.15815815815815815,2.2423620781693954
0.15915915915915915,2.2438684707189047
0.16016016016016016,2.245362961884368
0.16116116116116116,2.2468688661081946
0.16216216216216217,2.2483632837319916
0.16316316316316315,2.249868699245957
0.16416416416416416,2.2513630322685314
0.16516516516516516,2.252867958640678
0.16616616616616617,2.2543621960238394
0.16716716716716717,2.255866632769828
0.16816816816816815,2.2573607635027084
0.16916916916916916,2.2588647100814394
0.17017017017017017,2.26035872318608
0.17117117117117117,2.2618621789955182
0.17217217217217218,2.2633560635321044
0.17317317317317318,2.2648590279053242
0.17417417417417416,2.2663527729770614
0.17517517517517517,2.2678552451784975
0.17617617617617617,2.269348839936137
0.17717717717717718,2.27085081915804
0.1781781781781782,2.2723442528040656
0.17917917917917917,2.2738457381631623
0.18018018018018017,2.275338999955624
0.18118118118118118,2.2768399904899774
0.18218218218218218,2.278333069746009
0.1831831831831832,2.279833564412074
0.1841841841841842,2.281326450511071
0.18518518518518517,2.282826448180936
0.18618618618618618,2.2843191305674195
0.1871871871871872,2.2858186300262444
0.1881881881881882,2.2873110982124074
0.1891891891891892,2.2888100981560373
0.19019019019019018,2.2903023417239967
0.19119119119119118,2.291800840756751
0.1921921921921922,2.2932928493604905
0.1931931931931932,2.294790845993132
0.1941941941941942,2.2962826093601696
0.19519519519519518,2.2977801020080246
0.1961961961961962,2.2992716099407935
0.1971971971971972,2.3007685969220515
0.1981981981981982,2.302259839299017
0.1991991991991992,2.303756318833168
0.20020020020020018,2.305247285609673
0.2012012012012012,2.3067432558161065
0.2022022022022022,2.3082339370249874
0.2032032032032032,2.309729395921717
0.2042042042042042,2.3112197816736537
0.20520520520520522,2.3127147271762034
0.2062062062062062,2.3142048076598494
0.2072072072072072,2.315699237580252
0.2082082082082082,2.3171890030621394
0.2092092092092092,2.318682915108058
0.21021021021021022,2.3201723559322933
0.2112112112112112,2.3216657477062745
0.2122122122122122,2.3231548542940237
0.2132132132132132,2.3246477232928515
0.21421421421421422,2.326136486141631
0.21521521521521522,2.327628829755793
0.21621621621621623,2.3291172394385873
0.2172172172172172,2.3306090549518332
0.2182182182182182,2.3320971021160246
0.21921921921921922,2.3335883867050273
0.22022022022022023,2.3350760620711624
0.22122122122122123,2.3365668128052586
0.2222222222222222,2.3380541071656626
0.22322322322322322,2.3395443210066835
0.22422422422422422,2.3410312252239147
0.22522522522522523,2.342520899026085
0.22622622622622623,2.344007404031269
0.2272272272272272,2.345496534541176
0.22822822822822822,2.3469826313321906
0.22922922922922923,2.348471215188821
0.23023023023023023,2.3499568948283662
0.23123123123123124,2.3514449285632018
0.23223223223223222,2.352930182176759
0.23323323323323322,2.354417662213919
0.23423423423423423,2.355902480987599
0.23523523523523523,2.357389403644042
0.23623623623623624,2.3588737788223306
0.23723723723723725,2.3603601403080874
0.23823823823823823,2.3618440631915085
0.23923923923923923,2.3633298596099572
0.24024024024024024,2.364813321552651
0.24124124124124124,2.366298548900824
0.24224224224224225,2.367781541308041
0.24324324324324323,2.369266195476964
0.24424424424424424,2.3707487098024917
0.24524524524524524,2.372232786577538
0.24624624624624625,2.373714814321071
0.24724724724724725,2.375198309382338
0.24824824824824826,2.37667984208678
0.24924924924924924,2.3781627510094854
0.2502502502502503,2.3796437802582036
0.25125125125125125,2.381126098513082
0.25225225225225223,2.382606615927119
0.25325325325325326,2.3840883388808307
0.25425425425425424,2.385568336116071
0.2552552552552553,2.38704945903161
0.25625625625625625,2.3885289277759103
0.25725725725725723,2.390009445813016
0.25825825825825827,2.391488377783308
0.25925925925925924,2.392968285998868
0.2602602602602603,2.3944466729382303
0.26126126126126126,2.3959259662866716
0.26226226226226224,2.3974037999613818
0.26326326326326327,2.39888247329506
0.26426426426426425,2.400359745491635
0.2652652652652653,2.4018377935611963
0.26626626626626626,2.4033144960834014
0.26726726726726724,2.4047919135381375
0.2682682682682683,2.406268038204002
0.26926926926926925,2.4077448195921782
0.2702702702702703,2.4092203582309915
0.27127127127127126,2.410696498000155
0.27227227227227224,2.4121714424494662
0.2732732732732733,2.4136469349467258
0.27427427427427425,2.415121277049332
0.2752752752752753,2.4165961165216108
0.27627627627627627,2.4180698481225504
0.2772772772772773,2.4195440287168117
0.2782782782782783,2.4210171416603643
0.27927927927927926,2.4224906574237974
0.2802802802802803,2.423963143550477
0.28128128128128127,2.4254359884306553
0.2822822822822823,2.4269078395742243
0.2832832832832833,2.42838000741922
0.28428428428428426,2.429851215403695
0.2852852852852853,2.431322699962165
0.2862862862862863,2.4327932565988437
0.2872872872872873,2.4342640515200684
0.2882882882882883,2.43573394860456
0.28928928928928926,2.4372040474384393
0.2902902902902903,2.4386732767477133
0.2912912912912913,2.4401426729447198
0.2922922922922923,2.4416112262341594
0.2932932932932933,2.4430799131452563
0.29429429429429427,2.4445477821457264
0.2952952952952953,2.4460157530222246
0.2962962962962963,2.4474829294371516
0.2972972972972973,2.448950177430539
0.2982982982982983,2.4504166529330065
0.29929929929929927,2.4518831710947016
0.3003003003003003,2.453348937324562
0.3013013013013013,2.4548147186056455
0.3023023023023023,2.456279767166638
0.3033033033033033,2.457744804417517
0.30430430430430433,2.4592091268744003
0.3053053053053053,2.460673412844423
0.3063063063063063,2.462137000720126
0.3073073073073073,2.4636005280571514
0.3083083083083083,2.4650633728299307
0.30930930930930933,2.4665261340798335
0.3103103103103103,2.4679882271804443
0.3113113113113113,2.469450214786581
0.3123123123123123,2.4709115475954566
0.3133133133133133,2.472372753898059
0.31431431431431434,2.4738333177425
0.3153153153153153,2.475293734978026
0.3163163163163163,2.4767535211294067
0.3173173173173173,2.4782131414298254
0.3183183183183183,2.4796721411008
0.31931931931931934,2.4811309564928257
0.3203203203203203,2.482589160834539
0.3213213213213213,2.4840471632388055
0.32232232232232233,2.485504563338116
0.3233233233233233,2.48696174456829
0.32432432432432434,2.4884183314449926
0.3253253253253253,2.4898746832068297
0.3263263263263263,2.4913304478108835
0.32732732732732733,2.4927859617012214
0.3283283283283283,2.4942408949099777
0.32932932932932935,2.4956955624156723
0.3303303303303303,2.4971496550310994
0.3313313313313313,2.4986034675278983
0.33233233233233234,2.5000567102738103
0.3333333333333333,2.501509659025156
0.33433433433433435,2.5029620425444286
0.3353353353353353,2.504414118700216
0.3363363363363363,2.505865633552003
0.33733733733733734,2.507316828147253
0.3383383383383383,2.5087674648041953
0.33933933933933935,2.510217768757677
0.34034034034034033,2.5116675176030965
0.34134134134134136,2.5131169217158846
0.34234234234234234,2.5145657730409736
0.3433433433433433,2.5160142679949242
0.34434434434434436,2.5174622119959134
0.34534534534534533,2.518909788352098
0.34634634634634637,2.520356815127412
0.34734734734734735,2.52180346332446
0.3483483483483483,2.523249562871854
0.34934934934934936,2.524695273224239
0.35035035035035034,2.526140435437914
0.35135135135135137,2.5275851981341666
0.35235235235235235,2.529029412801869
0.3533533533533533,2.5304732179027214
0.35435435435435436,2.5319164747028013
0.35535535535535534,2.5333593121392552
0.3563563563563564,2.534801600637711
0.35735735735735735,2.536243460209041
0.35835835835835833,2.537684769856528
0.35935935935935936,2.539125641228202
0.36036036036036034,2.5405659613570064
0.3613613613613614,2.5420058340585325
0.36236236236236236,2.543445153879518
0.36336336336336333,2.5448840173022176
0.36436436436436437,2.5463223259017247
0.36536536536536535,2.5477601692964256
0.3663663663663664,2.549197455633132
0.36736736736736736,2.5506342681077823
0.3683683683683684,2.5520705210095262
0.36936936936936937,2.553506291526726
0.37037037037037035,2.5549414996872697
0.3713713713713714,2.5563762170617235
0.37237237237237236,2.5578103690374765
0.3733733733733734,2.5592440219333605
0.3743743743743744,2.560677106140053
0.37537537537537535,2.562109683068287
0.3763763763763764,2.5635416877775774
0.37737737737737737,2.564973177093021
0.3783783783783784,2.5664040904290526
0.3793793793793794,2.567834480327607
0.38038038038038036,2.569264290263501
0.3813813813813814,2.570693568779113
0.38238238238238237,2.57212226313339
0.3833833833833834,2.57355041813497
0.3843843843843844,2.5749779845679153
0.38538538538538536,2.5764050037561503
0.3863863863863864,2.5778314297660945
0.38738738738738737,2.57925730067017
0.3883883883883884,2.5806825735896957
0.3893893893893894,2.582107283563908
0.39039039039039036,2.5835313905559856
0.3913913913913914,2.5849549267762573
0.3923923923923924,2.586377854830288
0.3933933933933934,2.5878002042905646
0.3943943943943944,2.5892219402183385
0.39539539539539537,2.5906430897268895
0.3963963963963964,2.5920636201584557
0.3973973973973974,2.5934835563340517
0.3983983983983984,2.5949028677134867
0.3993993993993994,2.596321576981461
0.40040040040040037,2.597739655562543
0.4014014014014014,2.5991571241507354
0.4024024024024024,2.6005739559925156
0.4034034034034034,2.601990169927088
0.4044044044044044,2.6034057408893436
0.40540540540540543,2.604820685990476
0.4064064064064064,2.60623498172906
0.4074074074074074,2.6076486436065003
0.4084084084084084,2.6090616495685692
0.4094094094094094,2.6104740136170603
0.41041041041041043,2.611885715036168
0.4114114114114114,2.6132967664307265
0.4124124124124124,2.614707148321799
0.4134134134134134,2.6161168720128405
0.4144144144144144,2.6175259191670044
0.41541541541541543,2.6189342998753085
0.4164164164164164,2.6203419968545667
0.4174174174174174,2.6217490190660833
0.4184184184184184,2.6231553501978127
0.4194194194194194,2.624560998158248
0.42042042042042044,2.6259659475295134
0.4214214214214214,2.627370205238699
0.4224224224224224,2.6287737566902756
0.42342342342342343,2.630176607896207
0.4244244244244244,2.631578745016264
0.42542542542542544,2.632980173208681
0.4264264264264264,2.634380879325883
0.4274274274274274,2.635780867729106
0.42842842842842843,2.6371801259047447
0.4294294294294294,2.6385786574692234
0.43043043043043044,2.639976450487633
0.4314314314314314,2.6413735078791194
0.43243243243243246,2.6427698182348447
0.43343343343343343,2.644165383819102
0.4344344344344344,2.645560193697904
0.43543543543543545,2.646954249516836
0.4364364364364364,2.6483475407647417
0.43743743743743746,2.6497400684958605
0.43843843843843844,2.651131822564964
0.4394394394394394,2.652522803448342
0.44044044044044045,2.6539130012971754
0.44144144144144143,2.655302415998858
0.44244244244244246,2.6566910379038475
0.44344344344344344,2.658078866254842
0.4444444444444444,2.6594658914476943
0.44544544544544545,2.660852111939375
0.44644644644644643,2.662237517903584
0.44744744744744747,2.663622106706116
0.44844844844844844,2.6650058678061437
0.4494494494494494,2.6663887968532687
0.45045045045045046,2.6677708816576504
0.45145145145145144,2.6691521149046533
0.45245245245245247,2.6705324809541517
0.45345345345345345,2.6719119670629
0.4544544544544544,2.6732905506428595
0.45545545545545546,2.6746682086823723
0.45645645645645644,2.6760449048315307
0.4574574574574575,2.6774205963319537
0.45845845845845845,2.6787952197797975
0.45945945945945943,2.6801686941370604
0.46046046046046046,2.6815409030080612
0.46146146146146144,2.682911690875362
0.4624624624624625,2.68428083774305
0.46346346346346345,2.685648042961605
0.46446446446446443,2.6870128842267573
0.46546546546546547,2.6883747779557456
0.46646646646646645,2.6897329071086697
0.4674674674674675,2.6910861365815406
0.46846846846846846,2.692432879697455
0.4694694694694695,2.6937709267041776
0.47047047047047047,2.695097191415395
0.47147147147147145,2.696407371413149
0.4724724724724725,2.697695461416346
0.47347347347347346,2.6989530875111027
0.4744744744744745,2.700168568018475
0.4754754754754755,2.701325617575766
0.47647647647647645,2.7024015339811105
0.4774774774774775,2.7033646896251766
0.47847847847847846,2.704171041859544
0.4794794794794795,2.704759311745355
0.4804804804804805,2.7050443198545446
0.48148148148148145,2.7049078318713575
0.4824824824824825,2.7041860326094693
0.48348348348348347,2.7026525387871834
0.4844844844844845,2.699995598857788
0.4854854854854855,2.6957879987056077
0.48648648648648646,2.6894482652509577
0.4874874874874875,2.6801924740655894
0.48848848848848847,2.666977841480837
0.4894894894894895,2.6484434212652603
0.4904904904904905,2.6228609880200255
0.49149149149149146,2.588122207825098
0.4924924924924925,2.5418066944129105
0.4934934934934935,2.4813954118884363
0.4944944944944945,2.4047006939868583
0.4954954954954955,2.310548725065688
0.4964964964964965,2.1996360591257615
0.4974974974974975,2.0752841994069122
0.4984984984984985,1.9436313905280773
0.4994994994994995,1.8128438099679793
0.5005005005005005,1.6913656367341137
0.5015015015015015,1.5858730370078131
0.5025025025025025,1.4998990128829224
0.5035035035035035,1.4336936025796299
0.5045045045045045,1.3851115348214733
0.5055055055055055,1.3508534898293374
0.5065065065065065,1.3274819118601984
0.5075075075075075,1.3119968577883165
0.5085085085085085,1.3020367802741417
0.5095095095095095,1.2958594640374146
0.5105105105105106,1.2922323919271617
0.5115115115115115,1.2903071372177657
0.5125125125125125,1.289509988824694
0.5135135135135135,1.289457475370949
0.5145145145145145,1.2898952028206752
0.5155155155155156,1.290655221858926
0.5165165165165165,1.291626994987283
0.5175175175175175,1.2927379114004924
0.5185185185185185,1.2939403300028705
0.5195195195195195,1.2952030139058712
0.5205205205205206,1.296505489057244
0.5215215215215215,1.2978343374459653
0.5225225225225225,1.2991807649783784
0.5235235235235235,1.3005390070799088
0.5245245245245245,1.301905283975518
0.5255255255255256,1.3032771163084054
0.5265265265265265,1.3046528768404335
0.5275275275275275,1.3060314967904687
0.5285285285285285,1.3074122734455624
0.5295295295295295,1.3087947441054606
0.5305305305305306,1.310178603470018
0.5315315315315315,1.3115636494921412
0.5325325325325325,1.3129497478747154
0.5335335335335335,1.314336808793201
0.5345345345345345,1.3157247716234286
0.5355355355355356,1.3171135949269945
0.5365365365365365,1.3185032498741245
0.5375375375375375,1.3198937159325608
0.5385385385385385,1.32128497803053
0.5395395395395395,1.3226770247009427
0.5405405405405406,1.3240698468542311
0.5415415415415415,1.325463436980947
0.5425425425425425,1.3268577886177373
0.5435435435435435,1.3282528960071092
0.5445445445445445,1.3296487538615727
0.5455455455455456,1.3310453572216803
0.5465465465465466,1.3324427013478741
0.5475475475475475,1.3338407816653404
0.5485485485485485,1.3352395937098012
0.5495495495495496,1.3366391331112903
0.5505505505505506,1.338039395561786
0.5515515515515516,1.3394403768174854
0.5525525525525525,1.3408420726740962
0.5535535535535535,1.3422444789791073
0.5545545545545546,1.3436475916082415
0.5555555555555556,1.3450514064844443
0.5565565565565566,1.3464559195522405
0.5575575575575575,1.347861126802486
0.5585585585585585,1.349267024242724
0.5595595595595596,1.3506736079278294
0.5605605605605606,1.352080873924928
0.5615615615615616,1.3534888183506513
0.5625625625625625,1.3548974373292968
0.5635635635635635,1.356306727037755
0.5645645645645646,1.3577166836555041
0.5655655655655656,1.3591273034185876
0.5665665665665666,1.3605385825598404
0.5675675675675675,1.361950517373585
0.5685685685685685,1.3633631041442353
0.5695695695695696,1.364776339223688
0.5705705705705706,1.3661902189461381
0.5715715715715716,1.367604739720507
0.5725725725725725,1.3690198979289196
0.5735735735735735,1.3704356900369201
0.5745745745745746,1.3718521124726393
0.5755755755755756,1.3732691617580013
0.5765765765765766,1.3746868343651104
0.5775775775775776,1.3761051268722104
0.5785785785785785,1.3775240357932195
0.5795795795795796,1.3789435577628413
0.5805805805805806,1.3803636893344935
0.5815815815815816,1.3817844271997024
0.5825825825825826,1.3832057679488858
0.5835835835835835,1.3846277083310135
0.5845845845845846,1.3860502449707852
0.5855855855855856,1.3874733746755221
0.5865865865865866,1.3888970941012326
0.5875875875875876,1.3903214001148207
0.5885885885885885,1.3917462894003343
0.5895895895895896,1.3931717588858659
0.5905905905905906,1.3945978052798795
0.5915915915915916,1.3960244255736856
0.5925925925925926,1.3974516164961395
0.5935935935935935,1.3988793751042758
0.5945945945945946,1.4003076981428515
0.5955955955955956,1.4017365827376758
0.5965965965965966,1.403166025644379
0.5975975975975976,1.4045960240612152
0.5985985985985985,1.4060265747490435
0.5995995995995996,1.407457674982932
0.6006006006006006,1.40888932152262
0.6016016016016016,1.4103215117251542
0.6026026026026026,1.4117542423419938
0.6036036036036035,1.4131875108182363
0.6046046046046046,1.4146213138889723
0.6056056056056056,1.41605564909445
0.6066066066066066,1.4174905131442481
0.6076076076076076,1.4189259036820214
0.6086086086086087,1.4203618173815007
0.6096096096096096,1.4217982519993138
0.6106106106106106,1.423235204161644
0.6116116116116116,1.4246726717491434
0.6126126126126126,1.4261106513272113
0.6136136136136137,1.42754914091324
0.6146146146146146,1.4289881369968631
0.6156156156156156,1.4304276377468246
0.6166166166166166,1.4318676395600334
0.6176176176176176,1.433308140773318
0.6186186186186187,1.4347491376716863
0.6196196196196196,1.4361906287791733
0.6206206206206206,1.437632610247202
0.6216216216216216,1.4390750808088209
0.6226226226226226,1.4405180364573673
0.6236236236236237,1.4419614761597286
0.6246246246246246,1.4434053957234865
0.6256256256256256,1.444849794377572
0.6266266266266266,1.446294667712593
0.6276276276276276,1.4477400152515085
0.6286286286286287,1.4491858323327642
0.6296296296296297,1.4506321188095592
0.6306306306306306,1.4520788697285367
0.6316316316316316,1.4535260853140801
0.6326326326326326,1.4549737602764183
0.6336336336336337,1.4564218952573358
0.6346346346346347,1.457870484580492
0.6356356356356356,1.4593195293571606
0.6366366366366366,1.4607690234681048
0.6376376376376376,1.462218968552711
0.6386386386386387,1.4636693579856466
0.6396396396396397,1.465120194000302
0.6406406406406406,1.4665714693944087
0.6416416416416416,1.468023187069322
0.6426426426426426,1.4694753391665232
0.6436436436436437,1.4709279293382298
0.6446446446446447,1.4723809489809694
0.6456456456456456,1.4738344025906263
0.6466466466466466,1.475288280719665
0.6476476476476476,1.4767425888113934
0.6486486486486487,1.4781973164636133
0.6496496496496497,1.4796524701829101
0.6506506506506506,1.4811080384891244
0.6516516516516516,1.4825640290813238
0.6526526526526526,1.4840204292640946
0.6536536536536537,1.4854772480728973
0.6546546546546547,1.4869344714443473
0.6556556556556556,1.4883921099104012
0.6566566566566566,1.4898501478700277
0.6576576576576576,1.4913085975295737
0.6586586586586587,1.4927674415620487
0.6596596596596597,1.4942266940456288
0.6606606606606606,1.495686335718592
0.6616616616616616,1.4971463827498133
0.6626626626626626,1.4986068137116557
0.6636636636636637,1.500067647106019
0.6646646646646647,1.5015288590836342
0.6656656656656657,1.5029904707474302
0.6666666666666666,1.5044524555439547
0.6676676676676676,1.5059148374732199
0.6686686686686687,1.5073775869657429
0.6696696696696697,1.5088407312452834
0.6706706706706707,1.510304237382522
0.6716716716716716,1.5117681361850013
0.6726726726726726,1.513232390984947
0.6736736736736737,1.5146970365700445
0.6746746746746747,1.5161620321175706
0.6756756756756757,1.5176274168312078
0.6766766766766766,1.519093145275627
0.6776776776776777,1.5205592615492636
0.6786786786786787,1.5220257151018468
0.6796796796796797,1.5234925554518524
0.6806806806806807,1.5249597263832877
0.6816816816816816,1.5264272834103825
0.6826826826826827,1.5278951640481853
0.6836836836836837,1.5293634304369574
0.6846846846846847,1.5308320131628188
0.6856856856856857,1.5323009816813196
0.6866866866866866,1.5337702589283888
0.6876876876876877,1.5352399224278026
0.6886886886886887,1.5367098866779056
0.6896896896896897,1.5381802380923009
0.6906906906906907,1.5396508818730867
0.6916916916916916,1.5411219142192465
0.6926926926926927,1.542593230101255
0.6936936936936937,1.5440649364785919
0.6946946946946947,1.5455369170722464
0.6956956956956957,1.5470092906627992
0.6966966966966966,1.5484819286153153
0.6976976976976977,1.5499549626838292
0.6986986986986987,1.5514282506760397
0.6996996996996997,1.5529019385701341
0.7007007007007007,1.554375869313224
0.7017017017017017,1.5558502044636462
0.7027027027027027,1.5573247706957956
0.7037037037037037,1.5587997466167638
0.7047047047047047,1.5602749410997003
0.7057057057057057,1.5617505513893346
0.7067067067067067,1.5632263669047841
0.7077077077077077,1.5647026052456248
0.7087087087087087,1.5661790345916744
0.7097097097097097,1.5676558947512929
0.7107107107107107,1.5691329307386432
0.7117117117117117,1.5706104065703426
0.7127127127127127,1.5720880420184693
0.7137137137137137,1.5735661274620714
0.7147147147147147,1.5750443551952817
0.7157157157157157,1.5765230442780103
0.7167167167167167,1.5780018571213985
0.7177177177177178,1.579481143958847
0.7187187187187187,1.5809605347341513
0.7197197197197197,1.5824404135313395
0.7207207207207207,1.5839203750527018
0.7217217217217217,1.58540084010522
0.7227227227227228,1.586881365174844
0.7237237237237237,1.588362410870086
0.7247247247247247,1.5898434922738018
0.7257257257257257,1.5913251130922794
0.7267267267267267,1.5928067435950177
0.7277277277277278,1.5942889341117534
0.7287287287287287,1.5957711064529294
0.7297297297297297,1.597253861338939
0.7307307307307307,1.5987365682277495
0.7317317317317317,1.6002198822515894
0.7327327327327328,1.6017031163622373
0.7337337337337337,1.6031869843916302
0.7347347347347347,1.6046707383584697
0.7357357357357357,1.6061551553620013
0.7367367367367368,1.6076394217746177
0.7377377377377378,1.609124382823492
0.7387387387387387,1.6106091542217262
0.7397397397397397,1.612094654491585
0.7407407407407407,1.6135799233604993
0.7417417417417418,1.6150659581332953
0.7427427427427428,1.6165517168981092
0.7437437437437437,1.6180382815640235
0.7447447447447447,1.619524522585007
0.7457457457457457,1.6210116126444125
0.7467467467467468,1.6224983282117662
0.7477477477477478,1.6239859392772258
0.7487487487487487,1.6254731216059526
0.7497497497497497,1.6269612494042407
0.7507507507507507,1.6284488906290164
0.7517517517517518,1.629937531003163
0.7527527527527528,1.6314256231732331
0.7537537537537538,1.6329147720845765
0.7547547547547547,1.6344033071586783
0.7557557557557557,1.6358929606889208
0.7567567567567568,1.637381930530262
0.7577577577577578,1.6388720848835143
0.7587587587587588,1.6403614812548093
0.7597597597597597,1.6418521327596225
0.7607607607607607,1.6433419473182114
0.7617617617617618,1.6448330924295729
0.7627627627627628,1.646323316722647
0.7637637637637638,1.647814952023939
0.7647647647647647,1.6493055774838792
0.7657657657657657,1.650797699688783
0.7667667667667668,1.6522887176286396
0.7677677677677678,1.6537813235829781
0.7687687687687688,1.6552727251921078
0.7697697697697697,1.6567658118756101
0.7707707707707707,1.658257588215493
0.7717717717717718,1.6597511527434665
0.7727727727727728,1.6612432947437241
0.7737737737737738,1.6627373343686294
0.7747747747747747,1.6642298328232665
0.7757757757757757,1.6657243449361643
0.7767767767767768,1.667217190500059
0.7777777777777778,1.6687121726319363
0.7787787787787788,1.6702053558175916
0.7797797797797797,1.671700805640539
0.7807807807807807,1.6731943168151302
0.7817817817817818,1.674690232143358
0.7827827827827828,1.6761840615260983
0.7837837837837838,1.677680440316777
0.7847847847847848,1.6791745779766152
0.7857857857857857,1.6806714183305314
0.7867867867867868,1.6821658541842137
0.7877877877877878,1.683663154346221
0.7887887887887888,1.6851578781567416
0.7897897897897898,1.686655636515986
0.7907907907907907,1.6881506378914413
0.7917917917917918,1.6896488529813647
0.7927927927927928,1.6911441213742395
0.7937937937937938,1.6926427918723288
0.7947947947947948,1.694138316579241
0.7957957957957957,1.6956374413065174
0.7967967967967968,1.6971332114684348
0.7977977977977978,1.6986327893886615
0.7987987987987988,1.7001287939916165
0.7997997997997998,1.7016288242102293
0.8008008008008007,1.7031250520865509
0.8018018018018018,1.704625533849278
0.8028028028028028,1.7061219736793656
0.8038038038038038,1.7076229063705302
0.8048048048048048,1.7091195466851803
0.8058058058058059,1.710620929825687
0.8068068068068068,1.7121177590089927
0.8078078078078078,1.713619592253961
0.8088088088088088,1.71511659854681
0.8098098098098098,1.7166188816828707
0.8108108108108109,1.7181160531870396
0.8118118118118118,1.7196187861292669
0.8128128128128128,1.7211161108121424
0.8138138138138138,1.722619293600619
0.8148148148148148,1.7241167593005426
0.8158158158158159,1.7256203920965527
0.8168168168168168,1.727117986528813
0.8178178178178178,1.728622069610647
0.8188188188188188,1.7301197803741215
0.8198198198198198,1.7316243141324952
0.8208208208208209,1.733122128716947
0.8218218218218218,1.7346271136500253
0.8228228228228228,1.7361250194440583
0.8238238238238238,1.7376304561520919
0.8248248248248248,1.739128440451772
0.8258258258258259,1.7406343296313207
0.8268268268268268,1.74213237964946
0.8278278278278278,1.7436387220872283
0.8288288288288288,1.7451368249633314
0.8298298298298298,1.7466436215295982
0.8308308308308309,1.7481417643404602
0.8318318318318318,1.7496490159821174
0.8328328328328328,1.7511471857530765
0.8338338338338338,1.752654893486271
0.8348348348348348,1.754153077203097
0.8358358358358359,1.7556612421054838
0.8368368368368369,1.7571594267268982
0.8378378378378378,1.7586680499295153
0.8388388388388388,1.7601662224003185
0.8398398398398398,1.7616753050790868
0.8408408408408409,1.763173452343891
0.8418418418418419,1.7646829957107488
0.8428428428428428,1.766181104728273
0.8438438438438438,1.7676911100219643
0.8448448448448448,1.7691891677798983
0.8458458458458459,1.7706996362564136
0.8468468468468469,1.7721976297867978
0.8478478478478478,1.7737085627094964
0.8488488488488488,1.775206479104608
0.8498498498498498,1.7767178777340342
0.8508508508508509,1.7782157041627427
0.8518518518518519,1.7797275697461474
0.8528528528528528,1.7812252934707058
0.8538538538538538,1.7827376272312987
0.8548548548548548,1.7842352356245417
0.8558558558558559,1.7857480387504934
0.8568568568568569,1.787245519313395
0.8578578578578578,1.7887587929466118
0.8588588588588588,1.790256133326173
0.8598598598598598,1.7917698785508704
0.8608608608608609,1.793267066558282
0.8618618618618619,1.7947812843893785
0.8628628628628628,1.7962783080184277
0.8638638638638638,1.797792999389784
0.8648648648648649,1.799289846835453
0.8658658658658659,1.8008050125879964
0.8668668668668669,1.8023016722651983
0.8678678678678678,1.8038173131349426
0.8688688688688688,1.8053137736973626
0.8698698698698699,1.8068298903033675
0.8708708708708709,1.8083261406623359
0.8718718718718719,1.8098427334946376
0.8728728728728729,1.8113387628379958
0.8738738738738738,1.8128558322455293
0.8748748748748749,1.8143516300564348
0.8758758758758759,1.81586917623499
0.8768768768768769,1.8173647323105993
0.8778778778778779,1.8188827552908446
0.8788788788788788,1.8203780597608181
0.8798798798798799,1.8218965593964225
0.8808808808808809,1.823391602741202
0.8818818818818819,1.8249105786970883
0.8828828828828829,1.8264053517658856
0.8838838838838838,1.8279248035066564
0.8848848848848849,1.829419297535089
0.8858858858858859,1.8309392243136544
0.8868868868868869,1.8324334309409855
0.8878878878878879,1.8339538317874278
0.8888888888888888,1.8354477430733414
0.8898898898898899,1.8369686167840562
0.8908908908908909,1.8384622252249154
0.8918918918918919,1.8399835703520633
0.8928928928928929,1.8414768688965966
0.8938938938938938,1.8429986837378955
0.8948948948948949,1.844491665802249
0.8958958958958959,1.8460139483911464
0.8968968968968969,1.8475066078732612
0.8978978978978979,1.8490293559695135
0.8988988988988988,1.8505216872627597
0.8998998998998999,1.852044898343461
0.9009009009009009,1.8535368963494931
0.9019019019019019,1.8550605676005734
0.9029029029029029,1.8565522277413402
0.9039039039039038,1.858076356049574
0.9049049049049049,1.8595676742784497
0.9059059059059059,1.8610922562240024
0.9069069069069069,1.8625832290359874
0.9079079079079079,1.864108260885521
0.9089089089089089,1.8655988853264711
0.9099099099099099,1.8671243630268424
0.9109109109109109,1.8686146367016807
0.9119119119119119,1.8701405558742585
0.9129129129129129,1.8716304769541474
0.9139139139139139,1.8731568328897645
0.914914914914915,1.8746464001181777
0.9159159159159159,1.876173187772756
0.9169169169169169,1.8776624004704425
0.9179179179179179,1.8791896144612887
0.9189189189189189,1.8806784725300933
0.91991991991992,1.8822061071328988
0.9209209209209209,1.8836946110584036
0.9219219219219219,1.8852226602049647
0.9229229229229229,1.8867108110579487
0.9239239239239239,1.8882392683346114
0.924924924924925,1.8897270677712892
0.9259259259259259,1.8912559264181423
0.9269269269269269,1.8927433766791897
0.9279279279279279,1.8942726295900036
0.9289289289289289,1.8957597334983372
0.92992992992993,1.8972893732212648
0.9309309309309309,1.898776134178593
0.9319319319319319,1.9003061529176328
0.9329329329329329,1.9017925748997488
0.933933933933934,1.903322964516977
0.934934934934935,1.904809052067825
0.9359359359359359,1.9063398040863866
0.9369369369369369,1.9078255623108742
0.9379379379379379,1.9093566679187461
0.938938938938939,1.9108421024743418
0.93993993993994,1.9123735525288506
0.9409409409409409,1.91385866961596
0.9419419419419419,1.9153904546490435
0.9429429429429429,1.9168752610001918
0.943943943943944,1.9184073712244152
0.944944944944945,1.9198918740922468
0.9459459459459459,1.9214242994075394
0.9469469469469469,1.9229085065516736
0.9479479479479479,1.9244412365527819
0.948948948948949,1.9259251562255348
0.94994994994995,1.9274581802101747
0.950950950950951,1.928941821141203
0.9519519519519519,1.930475128118887
0.9529529529529529,1.9319584994987637
0.953953953953954,1.9334920782002887
0.954954954954955,1.934975189663072
0.955955955955956,1.9365090285506417
0.9569569569569569,1.937991890155459
0.9579579579579579,1.9395259774334115
0.958958958958959,1.9410085996451263
0.95995995995996,1.9425429232712437
0.960960960960961,1.9440253169402337
0.9619619619619619,1.9455598646376064
0.9629629629629629,1.947042040978711
0.963963963963964,1.948576800248123
0.964964964964965,1.9500587708188197
0.965965965965966,1.9515937289516168
0.9669669669669669,1.9530755056294729
0.9679679679679679,1.9546106497208928
0.968968968968969,1.956092244680357
0.96996996996997,1.9576275616432763
0.970970970970971,1.9591089873318643
0.9719719719719719,1.9606444639109273
0.9729729729729729,1.9621257330248698
0.973973973973974,1.963661355810961
0.974974974974975,1.9651424812703706
0.975975975975976,1.9666782367154017
0.9769769769769769,1.9681592316390275
0.9779779779779779,1.9696951060709802
0.978978978978979,1.9711759837506126
0.97997997997998,1.9727119633888208
0.980980980980981,1.9741927372634147
0.9819819819819819,1.9757288082340254
0.9829829829829829,1.9772094918636014
0.983983983983984,1.9787456402151864
0.984984984984985,1.980226247254588
0.985985985985986,1.98176245897386
0.986986986986987,1.9832430031464257
0.9879879879879879,1.9847792641740163
0.988988988988989,1.986259759245233
0.98998998998999,1.9877960554914964
0.990990990990991,1.9892765152427028
0.991991991991992,1.9908128326035037
0.992992992992993,1.9922932708057055
0.993993993993994,1.9938295951781453
0.994994994994995,1.995310025566014
0.995995995995996,1.996846342864062
0.996996996996997,1.9983267791101689
0.997997997997998,1.9998630752801585
0.998998998998999,2.001343530969513
1.0,2.0028797920054564


==> figs/data/burgers_n64_bounded.csv <==
x,u
0,1.997777569
0.015625,2.022462587
0.03125,2.047097929
0.046875,2.071677313
0.0625,2.09619417
0.078125,2.120641601
0.09375,2.145012377
0.109375,2.169298899
0.125,2.193493223
0.140625,2.21758705
0.15625,2.241571816
0.171875,2.265438764
0.1875,2.289179196
0.203125,2.312784769
0.21875,2.336248137
0.234375,2.359563778
0.25,2.382729513
0.265625,2.405748431
0.28125,2.428632151
0.296875,2.451404817
0.3125,2.474109799
0.328125,2.496818635
0.34375,2.519645035
0.359375,2.542739546
0.375,2.566221179
0.390625,2.589990874
0.40625,2.613536523
0.421875,2.635496775
0.4375,2.652602745
0.453125,2.65760607
0.46875,2.635659333
0.484375,2.56839138
0.5,2.129285099
0.515625,1.656026806
0.53125,1.412573378
0.546875,1.33062842
0.5625,1.324096364
0.578125,1.339379039
0.59375,1.359825679
0.609375,1.382126338
0.625,1.405365377
0.640625,1.429139916
0.65625,1.453236334
0.671875,1.477535498
0.6875,1.501970211
0.703125,1.526501949
0.71875,1.551107686
0.734375,1.575772703
0.75,1.600486722
0.765625,1.625241848
0.78125,1.650031495
0.796875,1.674849809
0.8125,1.699691359
0.828125,1.724550965
0.84375,1.749423599
0.859375,1.774304318
0.875,1.799188228
0.890625,1.824070441
0.90625,1.848946056
0.921875,1.873810121
0.9375,1.898657619
0.953125,1.923483431
0.96875,1.948282318
0.984375,1.973048886


==> figs/data/burgers_n64_unbounded.csv <==
x,u
0.0,0.9983555888340104
0.015625,1.6645496702122502
0.03125,1.1803557941899046
0.046875,1.2521108067332258
0.0625,1.9994714065468695
0.078125,1.8560871926013718
0.09375,1.4093470015358631
0.109375,0.9738852453713811
0.125,1.536812454042116
0.140625,1.5315098831467966
0.15625,1.5113323660718643
0.171875,1.2797564754448234
0.1875,1.2570973748345018
0.203125,1.0848639706179222
0.21875,1.4283597977494538
0.234375,1.1238238184708618
0.25,1.399563236343822
0.265625,1.2371953280376677
0.28125,1.21861374781234
0.296875,1.613905238727646
0.3125,1.113549889220937
0.328125,1.515532920721136
0.34375,1.4780258569642026
0.359375,2.85423658455429
0.375,2.3676158674647834
0.390625,2.9426769434222573
0.40625,2.4394181698278676
0.421875,2.780806838783612
0.4375,2.649977475654359
0.453125,2.570016516324445
0.46875,2.1639665231135075
0.484375,3.0816487587701342
0.5,2.7033520663142814
0.515625,2.499391064762831
0.53125,3.0618115663603556
0.546875,2.11153955520785
0.5625,2.7692789411777885
0.578125,2.2463306209993794
0.59375,3.0066287084112453
0.609375,3.4034532600037015
0.625,2.1461473139466496
0.640625,2.6586783202494253
0.65625,2.5276988430281326
0.671875,2.5097712179992384
0.6875,2.583701343682631
0.703125,3.462340418713335
0.71875,2.4644922351392053
0.734375,2.3554470275860693
0.75,2.456183259215934
0.765625,2.6510553738926976
0.78125,2.20231848503047
0.796875,2.6190496298792523
0.8125,2.7894783269762446
0.828125,2.5663083683734156
0.84375,2.491474796876753
0.859375,1.278682963590975
0.875,1.459561145811257
0.890625,1.2204430023176907
0.90625,1.8049544822237586
0.921875,1.429824935948962
0.9375,1.4924027155243955
0.953125,1.3523672798397135
0.96875,1.8886532200745791
0.984375,0.2727107686956395


==> figs/data/burgers_res.csv <==
time,s
0.001,0
0.002,0
0.003,0
0.004,0
0.005,0
0.006,0
0.007,0
0.008,0
0.009,0
0.01,-2.22E-16
0.011,0
0.012,0
0.013,0
0.014,0
0.015,0
0.016,0
0.017,0
0.018,0
0.019,0
0.02,0
0.021,0
0.022,0
0.023,0
0.024,0
0.025,0
0.026,0
0.027,-2.22E-16
0.028,0
0.029,0
0.03,0
0.031,0
0.032,0
0.033,0
0.034,0
0.035,0
0.036,0
0.037,0
0.038,4.44E-16
0.039,0
0.04,0
0.041,0
0.042,0
0.043,0
0.044,0
0.045,0
0.046,0
0.047,0
0.048,0
0.049,0
0.05,0
0.051,0
0.052,0
0.053,0
0.054,0
0.055,0
0.056,0
0.057,0
0.058,0
0.059,0
0.06,0
0.061,0
0.062,0
0.063,0
0.064,0
0.065,-2.22E-16
0.066,0
0.067,0
0.068,-2.22E-16
0.069,0
0.07,-2.22E-16
0.071,0
0.072,0
0.073,0
0.074,0
0.075,0
0.076,-2.22E-16
0.077,0
0.078,0
0.079,0
0.08,0
0.081,0
0.082,0
0.083,0
0.084,0
0.085,-2.22E-16
0.086,-2.22E-16
0.087,0
0.088,0
0.089,0
0.09,-2.22E-16
0.091,-4.44E-16
0.092,0
0.093,-2.22E-16
0.094,-2.22E-16
0.095,0
0.096,0
0.097,0
0.098,-2.22E-16
0.099,-2.22E-16
0.1,-2.22E-16
0.101,0
0.102,-2.22E-16
0.103,-2.22E-16
0.104,0
0.105,-2.22E-16
0.106,-2.22E-16
0.107,-2.22E-16
0.108,-2.22E-16
0.109,-2.22E-16
0.11,0
0.111,-2.22E-16
0.112,0
0.113,-4.44E-16
0.114,0
0.115,-2.22E-16
0.116,-2.22E-16
0.117,0
0.118,-2.22E-16
0.119,0
0.12,-2.22E-16
0.121,0
0.122,0
0.123,-2.22E-16
0.124,0
0.125,0
0.126,0
0.127,-2.22E-16
0.128,0
0.129,-2.22E-16
0.13,-2.22E-16
0.131,-4.44E-16
0.132,-2.22E-16
0.133,-2.22E-16
0.134,-2.22E-16
0.135,0
0.136,-2.22E-16
0.137,-4.44E-16
0.138,-4.44E-16
0.139,-2.22E-16
0.14,-2.22E-16
0.141,-4.44E-16
0.142,-2.22E-16
0.143,-2.22E-16
0.144,-4.44E-16
0.145,-4.44E-16
0.146,-2.22E-16
0.147,-4.44E-16
0.148,-4.44E-16
0.149,-4.44E-16
0.15,-4.44E-16
0.151,-4.44E-16
0.152,-4.44E-16
0.153,-4.44E-16
0.154,-2.22E-16
0.155,-4.44E-16
0.156,-6.66E-16
0.157,-4.44E-16
0.158,-4.44E-16
0.159,-4.44E-16
0.16,-4.44E-16
0.161,-4.44E-16
0.162,-6.66E-16
0.163,-4.44E-16
0.164,-4.44E-16
0.165,-4.44E-16
0.166,-4.44E-16
0.167,-4.44E-16
0.168,-4.44E-16
0.169,-4.44E-16
0.17,-2.22E-16
0.171,-4.44E-16
0.172,-4.44E-16
0.173,-6.66E-16
0.174,-4.44E-16
0.175,-2.22E-16
0.176,-4.44E-16
0.177,-6.66E-16
0.178,-6.66E-16
0.179,-4.44E-16
0.18,-4.44E-16
0.181,-6.66E-16
0.182,-2.22E-16
0.183,-6.66E-16
0.184,-4.44E-16
0.185,-6.66E-16
0.186,-4.44E-16
0.187,-6.66E-16
0.188,-6.66E-16
0.189,-6.66E-16
0.19,-6.66E-16
0.191,-6.66E-16
0.192,-8.88E-16
0.193,-4.44E-16
0.194,-4.44E-16
0.195,-6.66E-16
0.196,-4.44E-16
0.197,-4.44E-16
0.198,-6.66E-16
0.199,-6.66E-16
0.2,-8.88E-16
0.201,-4.44E-16
0.202,-4.44E-16
0.203,-4.44E-16
0.204,-4.44E-16
0.205,-6.66E-16
0.206,-4.44E-16
0.207,-6.66E-16
0.208,-6.66E-16
0.209,-4.44E-16
0.21,-4.44E-16
0.211,-4.44E-16
0.212,-4.44E-16
0.213,-2.22E-16
0.214,-6.66E-16
0.215,-4.44E-16
0.216,-4.44E-16
0.217,-4.44E-16
0.218,-4.44E-16
0.219,-4.44E-16
0.22,-6.66E-16
0.221,-6.66E-16
0.222,-6.66E-16
0.223,-6.66E-16
0.224,-4.44E-16
0.225,-4.44E-16
0.226,-6.66E-16
0.227,-4.44E-16
0.228,-4.44E-16
0.229,-4.44E-16
0.23,-6.66E-16
0.231,-6.66E-16
0.232,-4.44E-16
0.233,-6.66E-16
0.234,-6.66E-16
0.235,-6.66E-16
0.236,-6.66E-16
0.237,-6.66E-16
0.238,-8.88E-16
0.239,-4.44E-16
0.24,-4.44E-16
0.241,-4.44E-16
0.242,-6.66E-16
0.243,-4.44E-16
0.244,-6.66E-16
0.245,-8.88E-16
0.246,-8.88E-16
0.247,-8.88E-16
0.248,-6.66E-16
0.249,-4.44E-16
0.25,-4.44E-16
0.251,-4.44E-16
0.252,-6.66E-16
0.253,-4.44E-16
0.254,-4.44E-16
0.255,-6.66E-16
0.256,-4.44E-16
0.257,-4.44E-16
0.258,-4.44E-16
0.259,-4.44E-16
0.26,-6.66E-16
0.261,-4.44E-16
0.262,-4.44E-16
0.263,-4.44E-16
0.264,-6.66E-16
0.265,-4.44E-16
0.266,-6.66E-16
0.267,-6.66E-16
0.268,-4.44E-16
0.269,-4.44E-16
0.27,-6.66E-16
0.271,-4.44E-16
0.272,-4.44E-16
0.273,-4.44E-16
0.274,-4.44E-16
0.275,-4.44E-16
0.276,-6.66E-16
0.277,-4.44E-16
0.278,-4.44E-16
0.279,-6.66E-16
0.28,-4.44E-16
0.281,-6.66E-16
0.282,-4.44E-16
0.283,-6.66E-16
0.284,-4.44E-16
0.285,-4.44E-16
0.286,-8.88E-16
0.287,-8.88E-16
0.288,-4.44E-16
0.289,-8.88E-16
0.29,-6.66E-16
0.291,-6.66E-16
0.292,-6.66E-16
0.293,-4.44E-16
0.294,-8.88E-16
0.295,-8.88E-16
0.296,-6.66E-16
0.297,-6.66E-16
0.298,-4.44E-16
0.299,-6.66E-16
0.3,-6.66E-16
0.301,-6.66E-16
0.302,-6.66E-16
0.303,-8.88E-16
0.304,-6.66E-16
0.305,-8.88E-16
0.306,-6.66E-16
0.307,-8.88E-16
0.308,-8.88E-16
0.309,-6.66E-16
0.31,-6.66E-16
0.311,-6.66E-16
0.312,-6.66E-16
0.313,-4.44E-16
0.314,-8.88E-16
0.315,-6.66E-16
0.316,-4.44E-16
0.317,-6.66E-16
0.318,-6.66E-16
0.319,-6.66E-16
0.32,-8.88E-16
0.321,-6.66E-16
0.322,-4.44E-16
0.323,-8.88E-16
0.324,-8.88E-16
0.325,-6.66E-16
0.326,-6.66E-16
0.327,-6.66E-16
0.328,-4.44E-16
0.329,-8.88E-16
0.33,-8.88E-16
0.331,-6.66E-16
0.332,-8.88E-16
0.333,-8.88E-16
0.334,-8.88E-16
0.335,-6.66E-16
0.336,-8.88E-16
0.337,-8.88E-16
0.338,-6.66E-16
0.339,-6.66E-16
0.34,-8.88E-16
0.341,-6.66E-16
0.342,-6.66E-16
0.343,-8.88E-16
0.344,-4.44E-16
0.345,-4.44E-16
0.346,-6.66E-16
0.347,-6.66E-16
0.348,-4.44E-16
0.349,-4.44E-16
0.35,-6.66E-16
0.351,-6.66E-16
0.352,-6.66E-16
0.353,-8.88E-16
0.354,-8.88E-16
0.355,-8.88E-16
0.356,-8.88E-16
0.357,-8.88E-16
0.358,-6.66E-16
0.359,-6.66E-16
0.36,-6.66E-16
0.361,-6.66E-16
0.362,-8.88E-16
0.363,-6.66E-16
0.364,-6.66E-16
0.365,-4.44E-16
0.366,-6.66E-16
0.367,-8.88E-16
0.368,-8.88E-16
0.369,-8.88E-16
0.37,-8.88E-16
0.371,-4.44E-16
0.372,-6.66E-16
0.373,-4.44E-16
0.374,-6.66E-16
0.375,-4.44E-16
0.376,-6.66E-16
0.377,-8.88E-16
0.378,-6.66E-16
0.379,-6.66E-16
0.38,-8.88E-16
0.381,-6.66E-16
0.382,-4.44E-16
0.383,-8.88E-16
0.384,-4.44E-16
0.385,-6.66E-16
0.386,-6.66E-16
0.387,-8.88E-16
0.388,-6.66E-16
0.389,-6.66E-16
0.39,-6.66E-16
0.391,-8.88E-16
0.392,-6.66E-16
0.393,-4.44E-16
0.394,-4.44E-16
0.395,-4.44E-16
0.396,-4.44E-16
0.397,-8.88E-16
0.398,-6.66E-16
0.399,-8.88E-16
0.4,-8.88E-16
0.401,-6.66E-16
0.402,-8.88E-16
0.403,-8.88E-16
0.404,-8.88E-16
0.405,-8.88E-16
0.406,-8.88E-16
0.407,-6.66E-16
0.408,-8.88E-16
0.409,-6.66E-16
0.41,-8.88E-16
0.411,-8.88E-16
0.412,-6.66E-16
0.413,-8.88E-16
0.414,-8.88E-16
0.415,-8.88E-16
0.416,-8.88E-16
0.417,-8.88E-16
0.418,-8.88E-16
0.419,-8.88E-16
0.42,-8.88E-16
0.421,-8.88E-16
0.422,-8.88E-16
0.423,-1.11E-15
0.424,-8.88E-16
0.425,-8.88E-16
0.426,-1.11E-15
0.427,-6.66E-16
0.428,-6.66E-16
0.429,-8.88E-16
0.43,-6.66E-16
0.431,-8.88E-16
0.432,-8.88E-16
0.433,-1.11E-15
0.434,-8.88E-16
0.435,-8.88E-16
0.436,-8.88E-16
0.437,-8.88E-16
0.438,-8.88E-16
0.439,-6.66E-16
0.44,-6.66E-16
0.441,-8.88E-16
0.442,-8.88E-16
0.443,-8.88E-16
0.444,-8.88E-16
0.445,-8.88E-16
0.446,-8.88E-16
0.447,-8.88E-16
0.448,-8.88E-16
0.449,-8.88E-16
0.45,-8.88E-16
0.451,-8.88E-16
0.452,-8.88E-16
0.453,-8.88E-16
0.454,-8.88E-16
0.455,-8.88E-16
0.456,-8.88E-16
0.457,-8.88E-16
0.458,-8.88E-16
0.459,-8.88E-16
0.46,-8.88E-16
0.461,-1.11E-15
0.462,-1.11E-15
0.463,-8.88E-16
0.464,-8.88E-16
0.465,-8.88E-16
0.466,-8.88E-16
0.467,-8.88E-16
0.468,-8.88E-16
0.469,-8.88E-16
0.47,-8.88E-16
0.471,-8.88E-16
0.472,-8.88E-16
0.473,-6.66E-16
0.474,-8.88E-16
0.475,-6.66E-16
0.476,-8.88E-16
0.477,-8.88E-16
0.478,-8.88E-16
0.479,-8.88E-16
0.48,-8.88E-16
0.481,-8.88E-16
0.482,-8.88E-16
0.483,-8.88E-16
0.484,-8.88E-16
0.485,-8.88E-16
0.486,-8.88E-16
0.487,-8.88E-16
0.488,-8.88E-16
0.489,-1.11E-15
0.49,-1.11E-15
0.491,-8.88E-16
0.492,-8.88E-16
0.493,-8.88E-16
0.494,-8.88E-16
0.495,-8.88E-16
0.496,-8.88E-16
0.497,-8.88E-16
0.498,-8.88E-16
0.499,-8.88E-16
0.5,-6.66E-16
0.501,-8.88E-16
0.502,-8.88E-16
0.503,-8.88E-16
0.504,-1.11E-15
0.505,-8.88E-16
0.506,-8.88E-16
0.507,-8.88E-16
0.508,-8.88E-16
0.509,-8.88E-16
0.51,-8.88E-16
0.511,-8.88E-16
0.512,-8.88E-16
0.513,-1.11E-15
0.514,-8.88E-16
0.515,-8.88E-16
0.516,-8.88E-16
0.517,-8.88E-16
0.518,-8.88E-16
0.519,-8.88E-16
0.52,-8.88E-16
0.521,-8.88E-16
0.522,-8.88E-16
0.523,-8.88E-16
0.524,-8.88E-16
0.525,-1.11E-15
0.526,-8.88E-16
0.527,-8.88E-16
0.528,-8.88E-16
0.529,-8.88E-16
0.53,-8.88E-16
0.531,-8.88E-16
0.532,-1.11E-15
0.533,-8.88E-16
0.534,-8.88E-16
0.535,-8.88E-16
0.536,-8.88E-16
0.537,-6.66E-16
0.538,-8.88E-16
0.539,-8.88E-16
0.54,-8.88E-16
0.541,-8.88E-16
0.542,-8.88E-16
0.543,-8.88E-16
0.544,-8.88E-16
0.545,-8.88E-16
0.546,-8.88E-16
0.547,-1.11E-15
0.548,-8.88E-16
0.549,-8.88E-16
0.55,-8.88E-16
0.551,-8.88E-16
0.552,-8.88E-16
0.553,-8.88E-16
0.554,-6.66E-16
0.555,-8.88E-16
0.556,-8.88E-16
0.557,-8.88E-16
0.558,-8.88E-16
0.559,-8.88E-16
0.56,-6.66E-16
0.561,-8.88E-16
0.562,-8.88E-16
0.563,-8.88E-16
0.564,-8.88E-16
0.565,-8.88E-16
0.566,-8.88E-16
0.567,-8.88E-16
0.568,-8.88E-16
0.569,-8.88E-16
0.57,-8.88E-16
0.571,-6.66E-16
0.572,-8.88E-16
0.573,-8.88E-16
0.574,-8.88E-16
0.575,-8.88E-16
0.576,-8.88E-16
0.577,-8.88E-16
0.578,-6.66E-16
0.579,-8.88E-16
0.58,-8.88E-16
0.581,-6.66E-16
0.582,-8.88E-16
0.583,-6.66E-16
0.584,-8.88E-16
0.585,-8.88E-16
0.586,-8.88E-16
0.587,-6.66E-16
0.588,-8.88E-16
0.589,-8.88E-16
0.59,-8.88E-16
0.591,-8.88E-16
0.592,-8.88E-16
0.593,-8.88E-16
0.594,-8.88E-16
0.595,-8.88E-16
0.596,-8.88E-16
0.597,-8.88E-16
0.598,-8.88E-16
0.599,-8.88E-16
0.6,-6.66E-16
0.601,-8.88E-16
0.602,-8.88E-16
0.603,-8.88E-16
0.604,-6.66E-16
0.605,-6.66E-16
0.606,-8.88E-16
0.607,-8.88E-16
0.608,-8.88E-16
0.609,-8.88E-16
0.61,-8.88E-16
0.611,-8.88E-16
0.612,-6.66E-16
0.613,-8.88E-16
0.614,-8.88E-16
0.615,-8.88E-16
0.616,-8.88E-16
0.617,-8.88E-16
0.618,-8.88E-16
0.619,-8.88E-16
0.62,-8.88E-16
0.621,-8.88E-16
0.622,-8.88E-16
0.623,-8.88E-16
0.624,-8.88E-16
0.625,-8.88E-16
0.626,-8.88E-16
0.627,-8.88E-16
0.628,-8.88E-16
0.629,-8.88E-16
0.63,-1.11E-15
0.631,-8.88E-16
0.632,-8.88E-16
0.633,-8.88E-16
0.634,-8.88E-16
0.635,-8.88E-16
0.636,-8.88E-16
0.637,-1.11E-15
0.638,-8.88E-16
0.639,-8.88E-16
0.64,-8.88E-16
0.641,-8.88E-16
0.642,-1.11E-15
0.643,-1.33E-15
0.644,-1.33E-15
0.645,-1.11E-15
0.646,-1.11E-15
0.647,-8.88E-16
0.648,-8.88E-16
0.649,-8.88E-16
0.65,-8.88E-16
0.651,-8.88E-16
0.652,-1.11E-15
0.653,-1.11E-15
0.654,-8.88E-16
0.655,-8.88E-16
0.656,-1.33E-15
0.657,-8.88E-16
0.658,-1.33E-15
0.659,-8.88E-16
0.66,-1.11E-15
0.661,-8.88E-16
0.662,-1.11E-15
0.663,-1.11E-15
0.664,-8.88E-16
0.665,-1.11E-15
0.666,-8.88E-16
0.667,-1.11E-15
0.668,-8.88E-16
0.669,-8.88E-16
0.67,-1.33E-15
0.671,-1.11E-15
0.672,-1.11E-15
0.673,-1.11E-15
0.674,-1.11E-15
0.675,-1.11E-15
0.676,-8.88E-16
0.677,-8.88E-16
0.678,-1.11E-15
0.679,-1.11E-15
0.68,-8.88E-16
0.681,-1.11E-15
0.682,-8.88E-16
0.683,-1.11E-15
0.684,-1.11E-15
0.685,-1.11E-15
0.686,-1.11E-15
0.687,-8.88E-16
0.688,-1.33E-15
0.689,-1.33E-15
0.69,-1.11E-15
0.691,-8.88E-16
0.692,-8.88E-16
0.693,-8.88E-16
0.694,-8.88E-16
0.695,-1.11E-15
0.696,-8.88E-16
0.697,-8.88E-16
0.698,-8.88E-16
0.699,-8.88E-16
0.7,-1.33E-15
0.701,-8.88E-16
0.702,-8.88E-16
0.703,-8.88E-16
0.704,-8.88E-16
0.705,-1.11E-15
0.706,-8.88E-16
0.707,-8.88E-16
0.708,-1.11E-15
0.709,-8.88E-16
0.71,-8.88E-16
0.711,-1.11E-15
0.712,-8.88E-16
0.713,-1.11E-15
0.714,-8.88E-16
0.715,-8.88E-16
0.716,-8.88E-16
0.717,-1.11E-15
0.718,-1.11E-15
0.719,-1.33E-15
0.72,-8.88E-16
0.721,-8.88E-16
0.722,-1.11E-15
0.723,-8.88E-16
0.724,-8.88E-16
0.725,-1.33E-15
0.726,-8.88E-16
0.727,-1.33E-15
0.728,-8.88E-16
0.729,-8.88E-16
0.73,-8.88E-16
0.731,-8.88E-16
0.732,-8.88E-16
0.733,-8.88E-16
0.734,-8.88E-16
0.735,-8.88E-16
0.736,-1.11E-15
0.737,-8.88E-16
0.738,-1.11E-15
0.739,-8.88E-16
0.74,-1.11E-15
0.741,-1.11E-15
0.742,-1.11E-15
0.743,-1.11E-15
0.744,-1.33E-15
0.745,-1.11E-15
0.746,-1.33E-15
0.747,-1.33E-15
0.748,-1.33E-15
0.749,-1.11E-15
0.75,-8.88E-16
0.751,-8.88E-16
0.752,-1.11E-15
0.753,-1.11E-15
0.754,-1.11E-15
0.755,-8.88E-16
0.756,-1.11E-15
0.757,-8.88E-16
0.758,-1.33E-15
0.759,-1.33E-15
0.76,-8.88E-16
0.761,-1.33E-15
0.762,-1.11E-15
0.763,-8.88E-16
0.764,-1.33E-15
0.765,-1.11E-15
0.766,-8.88E-16
0.767,-8.88E-16
0.768,-8.88E-16
0.769,-1.33E-15
0.77,-8.88E-16
0.771,-1.11E-15
0.772,-1.11E-15
0.773,-1.11E-15
0.774,-1.33E-15
0.775,-8.88E-16
0.776,-1.33E-15
0.777,-8.88E-16
0.778,-8.88E-16
0.779,-1.11E-15
0.78,-1.11E-15
0.781,-1.11E-15
0.782,-8.88E-16
0.783,-1.11E-15
0.784,-8.88E-16
0.785,-8.88E-16
0.786,-1.11E-15
0.787,-1.11E-15
0.788,-1.11E-15
0.789,-1.11E-15
0.79,-8.88E-16
0.791,-8.88E-16
0.792,-1.33E-15
0.793,-1.11E-15
0.794,-1.11E-15
0.795,-1.11E-15
0.796,-1.33E-15
0.797,-1.33E-15
0.798,-1.33E-15
0.799,-1.33E-15
0.8,-1.11E-15
0.801,-1.11E-15
0.802,-1.33E-15
0.803,-1.11E-15
0.804,-1.11E-15
0.805,-1.11E-15
0.806,-1.11E-15
0.807,-1.11E-15
0.808,-1.11E-15
0.809,-8.88E-16
0.81,-1.11E-15
0.811,-8.88E-16
0.812,-1.33E-15
0.813,-1.11E-15
0.814,-1.11E-15
0.815,-1.11E-15
0.816,-8.88E-16
0.817,-1.33E-15
0.818,-1.11E-15
0.819,-1.11E-15
0.82,-8.88E-16
0.821,-1.11E-15
0.822,-1.11E-15
0.823,-1.33E-15
0.824,-8.88E-16
0.825,-1.33E-15
0.826,-8.88E-16
0.827,-1.33E-15
0.828,-1.11E-15
0.829,-1.11E-15
0.83,-1.33E-15
0.831,-1.11E-15
0.832,-1.11E-15
0.833,-1.11E-15
0.834,-1.11E-15
0.835,-1.11E-15
0.836,-1.33E-15
0.837,-1.11E-15
0.838,-1.11E-15
0.839,-1.33E-15
0.84,-1.33E-15
0.841,-1.33E-15
0.842,-1.33E-15
0.843,-8.88E-16
0.844,-1.11E-15
0.845,-1.11E-15
0.846,-1.11E-15
0.847,-1.11E-15
0.848,-1.33E-15
0.849,-1.33E-15
0.85,-1.33E-15
0.851,-1.11E-15
0.852,-1.11E-15
0.853,-1.33E-15
0.854,-1.11E-15
0.855,-1.33E-15
0.856,-1.11E-15
0.857,-1.33E-15
0.858,-1.11E-15
0.859,-1.11E-15
0.86,-1.33E-15
0.861,-1.33E-15
0.862,-1.11E-15
0.863,-1.33E-15
0.864,-1.33E-15
0.865,-8.88E-16
0.866,-1.11E-15
0.867,-1.33E-15
0.868,-1.11E-15
0.869,-1.33E-15
0.87,-1.11E-15
0.871,-1.33E-15
0.872,-1.33E-15
0.873,-1.33E-15
0.874,-1.11E-15
0.875,-1.33E-15
0.876,-8.88E-16
0.877,-1.11E-15
0.878,-1.11E-15
0.879,-1.11E-15
0.88,-1.33E-15
0.881,-1.11E-15
0.882,-1.33E-15
0.883,-8.88E-16
0.884,-1.11E-15
0.885,-1.11E-15
0.886,-1.11E-15
0.887,-1.11E-15
0.888,-1.11E-15
0.889,-1.33E-15
0.89,-1.11E-15
0.891,-1.33E-15
0.892,-1.11E-15
0.893,-1.33E-15
0.894,-1.33E-15
0.895,-8.88E-16
0.896,-1.11E-15
0.897,-1.33E-15
0.898,-1.11E-15
0.899,-8.88E-16
0.9,-1.33E-15
0.901,-1.33E-15
0.902,-1.11E-15
0.903,-1.33E-15
0.904,-1.33E-15
0.905,-1.11E-15
0.906,-1.33E-15
0.907,-1.33E-15
0.908,-8.88E-16
0.909,-1.11E-15
0.91,-1.11E-15
0.911,-1.33E-15
0.912,-1.11E-15
0.913,-1.33E-15
0.914,-1.11E-15
0.915,-1.11E-15
0.916,-1.11E-15
0.917,-1.11E-15
0.918,-1.11E-15
0.919,-1.33E-15
0.92,-1.33E-15
0.921,-8.88E-16
0.922,-1.33E-15
0.923,-1.33E-15
0.924,-1.11E-15
0.925,-8.88E-16
0.926,-1.33E-15
0.927,-1.11E-15
0.928,-1.33E-15
0.929,-1.33E-15
0.93,-1.11E-15
0.931,-1.33E-15
0.932,-1.11E-15
0.933,-1.33E-15
0.934,-1.33E-15
0.935,-1.11E-15
0.936,-1.33E-15
0.937,-1.33E-15
0.938,-1.11E-15
0.939,-8.88E-16
0.94,-1.11E-15
0.941,-1.11E-15
0.942,-1.11E-15
0.943,-1.33E-15
0.944,-1.33E-15
0.945,-1.33E-15
0.946,-8.88E-16
0.947,-1.33E-15
0.948,-1.33E-15
0.949,-1.33E-15
0.95,-1.11E-15
0.951,-1.33E-15
0.952,-1.33E-15
0.953,-1.11E-15
0.954,-1.33E-15
0.955,-1.11E-15
0.956,-1.33E-15
0.957,-8.88E-16
0.958,-1.11E-15
0.959,-1.11E-15
0.96,-1.33E-15
0.961,-1.11E-15
0.962,-1.33E-15
0.963,-8.88E-16
0.964,-1.11E-15
0.965,-1.11E-15
0.966,-1.11E-15
0.967,-1.11E-15
0.968,-1.11E-15
0.969,-8.88E-16
0.97,-1.33E-15
0.971,-1.11E-15
0.972,-1.33E-15
0.973,-1.11E-15
0.974,-1.11E-15
0.975,-1.11E-15
0.976,-1.11E-15
0.977,-1.33E-15
0.978,-1.33E-15
0.979,-1.11E-15
0.98,-1.33E-15
0.981,-8.88E-16
0.982,-1.33E-15
0.983,-1.33E-15
0.984,-1.33E-15
0.985,-1.11E-15
0.986,-1.33E-15
0.987,-8.88E-16
0.988,-1.11E-15
0.989,-1.33E-15
0.99,-1.33E-15
0.991,-8.88E-16
0.992,-8.88E-16
0.993,-1.33E-15
0.994,-1.33E-15
0.995,-8.88E-16
0.996,-1.11E-15
0.997,-1.33E-15
0.998,-8.88E-16
0.999,-1.11E-15
1,-1.11E-15


==> figs/data/burgers_s.csv <==
time,s
0.001,0
0.002,1.47E-08
0.003,2.94E-08
0.004,4.41E-08
0.005,5.89E-08
0.006,7.36E-08
0.007,8.83E-08
0.008,1.03E-07
0.009,1.18E-07
0.01,1.32E-07
0.011,1.47E-07
0.012,1.62E-07
0.013,1.77E-07
0.014,1.91E-07
0.015,2.06E-07
0.016,2.21E-07
0.017,2.36E-07
0.018,2.50E-07
0.019,2.65E-07
0.02,2.80E-07
0.021,2.95E-07
0.022,3.09E-07
0.023,3.24E-07
0.024,3.39E-07
0.025,3.54E-07
0.026,3.68E-07
0.027,3.83E-07
0.028,3.98E-07
0.029,4.13E-07
0.03,4.27E-07
0.031,4.42E-07
0.032,4.57E-07
0.033,4.72E-07
0.034,4.87E-07
0.035,5.01E-07
0.036,5.16E-07
0.037,5.31E-07
0.038,5.46E-07
0.039,5.61E-07
0.04,5.75E-07
0.041,5.90E-07
0.042,6.05E-07
0.043,6.20E-07
0.044,6.35E-07
0.045,6.50E-07
0.046,6.65E-07
0.047,6.79E-07
0.048,6.94E-07
0.049,7.09E-07
0.05,7.24E-07
0.051,7.39E-07
0.052,7.54E-07
0.053,7.69E-07
0.054,7.84E-07
0.055,7.99E-07
0.056,8.14E-07
0.057,8.29E-07
0.058,8.44E-07
0.059,8.59E-07
0.06,8.73E-07
0.061,8.88E-07
0.062,9.03E-07
0.063,9.18E-07
0.064,9.33E-07
0.065,9.48E-07
0.066,9.64E-07
0.067,9.79E-07
0.068,9.94E-07
0.069,1.01E-06
0.07,1.02E-06
0.071,1.04E-06
0.072,1.05E-06
0.073,1.07E-06
0.074,1.08E-06
0.075,1.10E-06
0.076,1.11E-06
0.077,1.13E-06
0.078,1.14E-06
0.079,1.16E-06
0.08,1.17E-06
0.081,1.19E-06
0.082,1.21E-06
0.083,1.22E-06
0.084,1.24E-06
0.085,1.25E-06
0.086,1.27E-06
0.087,1.28E-06
0.088,1.30E-06
0.089,1.31E-06
0.09,1.33E-06
0.091,1.34E-06
0.092,1.36E-06
0.093,1.37E-06
0.094,1.39E-06
0.095,1.40E-06
0.096,1.42E-06
0.097,1.43E-06
0.098,1.45E-06
0.099,1.47E-06
0.1,1.48E-06
0.101,1.50E-06
0.102,1.51E-06
0.103,1.53E-06
0.104,1.54E-06
0.105,1.56E-06
0.106,1.57E-06
0.107,1.59E-06
0.108,1.61E-06
0.109,1.62E-06
0.11,1.64E-06
0.111,1.65E-06
0.112,1.67E-06
0.113,1.68E-06
0.114,1.70E-06
0.115,1.71E-06
0.116,1.73E-06
0.117,1.75E-06
0.118,1.76E-06
0.119,1.78E-06
0.12,1.79E-06
0.121,1.81E-06
0.122,1.82E-06
0.123,1.84E-06
0.124,1.86E-06
0.125,1.87E-06
0.126,1.89E-06
0.127,1.90E-06
0.128,1.92E-06
0.129,1.94E-06
0.13,1.95E-06
0.131,1.97E-06
0.132,1.98E-06
0.133,2.00E-06
0.134,2.02E-06
0.135,2.03E-06
0.136,2.05E-06
0.137,2.06E-06
0.138,2.08E-06
0.139,2.10E-06
0.14,2.11E-06
0.141,2.13E-06
0.142,2.14E-06
0.143,2.16E-06
0.144,2.18E-06
0.145,2.19E-06
0.146,2.21E-06
0.147,2.23E-06
0.148,2.24E-06
0.149,2.26E-06
0.15,2.27E-06
0.151,2.29E-06
0.152,2.31E-06
0.153,2.32E-06
0.154,2.34E-06
0.155,2.36E-06
0.156,2.37E-06
0.157,2.39E-06
0.158,2.41E-06
0.159,2.42E-06
0.16,2.44E-06
0.161,2.46E-06
0.162,2.47E-06
0.163,2.49E-06
0.164,2.51E-06
0.165,2.52E-06
0.166,2.54E-06
0.167,2.56E-06
0.168,2.57E-06
0.169,2.59E-06
0.17,2.61E-06
0.171,2.62E-06
0.172,2.64E-06
0.173,2.66E-06
0.174,2.67E-06
0.175,2.69E-06
0.176,2.71E-06
0.177,2.73E-06
0.178,2.74E-06
0.179,2.76E-06
0.18,2.78E-06
0.181,2.79E-06
0.182,2.81E-06
0.183,2.83E-06
0.184,2.85E-06
0.185,2.86E-06
0.186,2.88E-06
0.187,2.90E-06
0.188,2.91E-06
0.189,2.93E-06
0.19,2.95E-06
0.191,2.97E-06
0.192,2.98E-06
0.193,3.00E-06
0.194,3.02E-06
0.195,3.04E-06
0.196,3.05E-06
0.197,3.07E-06
0.198,3.09E-06
0.199,3.11E-06
0.2,3.13E-06
0.201,3.14E-06
0.202,3.16E-06
0.203,3.18E-06
0.204,3.20E-06
0.205,3.21E-06
0.206,3.23E-06
0.207,3.25E-06
0.208,3.27E-06
0.209,3.29E-06
0.21,3.30E-06
0.211,3.32E-06
0.212,3.34E-06
0.213,3.36E-06
0.214,3.38E-06
0.215,3.40E-06
0.216,3.41E-06
0.217,3.43E-06
0.218,3.45E-06
0.219,3.47E-06
0.22,3.49E-06
0.221,3.51E-06
0.222,3.52E-06
0.223,3.54E-06
0.224,3.56E-06
0.225,3.58E-06
0.226,3.60E-06
0.227,3.62E-06
0.228,3.64E-06
0.229,3.65E-06
0.23,3.67E-06
0.231,3.69E-06
0.232,3.71E-06
0.233,3.73E-06
0.234,3.75E-06
0.235,3.77E-06
0.236,3.79E-06
0.237,3.81E-06
0.238,3.83E-06
0.239,3.84E-06
0.24,3.86E-06
0.241,3.88E-06
0.242,3.90E-06
0.243,3.92E-06
0.244,3.94E-06
0.245,3.96E-06
0.246,3.98E-06
0.247,4.00E-06
0.248,4.02E-06
0.249,4.04E-06
0.25,4.06E-06
0.251,4.08E-06
0.252,4.10E-06
0.253,4.12E-06
0.254,4.14E-06
0.255,4.16E-06
0.256,4.18E-06
0.257,4.20E-06
0.258,4.22E-06
0.259,4.24E-06
0.26,4.26E-06
0.261,4.28E-06
0.262,4.30E-06
0.263,4.32E-06
0.264,4.34E-06
0.265,4.36E-06
0.266,4.38E-06
0.267,4.40E-06
0.268,4.42E-06
0.269,4.44E-06
0.27,4.46E-06
0.271,4.48E-06
0.272,4.50E-06
0.273,4.52E-06
0.274,4.54E-06
0.275,4.56E-06
0.276,4.59E-06
0.277,4.61E-06
0.278,4.63E-06
0.279,4.65E-06
0.28,4.67E-06
0.281,4.69E-06
0.282,4.71E-06
0.283,4.73E-06
0.284,4.75E-06
0.285,4.78E-06
0.286,4.80E-06
0.287,4.82E-06
0.288,4.84E-06
0.289,4.86E-06
0.29,4.88E-06
0.291,4.91E-06
0.292,4.93E-06
0.293,4.95E-06
0.294,4.97E-06
0.295,4.99E-06
0.296,5.01E-06
0.297,5.04E-06
0.298,5.06E-06
0.299,5.08E-06
0.3,5.10E-06
0.301,5.13E-06
0.302,5.15E-06
0.303,5.17E-06
0.304,5.19E-06
0.305,5.22E-06
0.306,5.24E-06
0.307,5.26E-06
0.308,5.28E-06
0.309,5.31E-06
0.31,5.33E-06
0.311,5.35E-06
0.312,5.37E-06
0.313,5.40E-06
0.314,5.42E-06
0.315,5.44E-06
0.316,5.47E-06
0.317,5.49E-06
0.318,5.51E-06
0.319,5.54E-06
0.32,5.56E-06
0.321,5.58E-06
0.322,5.61E-06
0.323,5.63E-06
0.324,5.66E-06
0.325,5.68E-06
0.326,5.70E-06
0.327,5.73E-06
0.328,5.75E-06
0.329,5.78E-06
0.33,5.80E-06
0.331,5.82E-06
0.332,5.85E-06
0.333,5.87E-06
0.334,5.90E-06
0.335,5.92E-06
0.336,5.95E-06
0.337,5.97E-06
0.338,6.00E-06
0.339,6.02E-06
0.34,6.05E-06
0.341,6.07E-06
0.342,6.10E-06
0.343,6.12E-06
0.344,6.15E-06
0.345,6.17E-06
0.346,6.20E-06
0.347,6.22E-06
0.348,6.25E-06
0.349,6.27E-06
0.35,6.30E-06
0.351,6.32E-06
0.352,6.35E-06
0.353,6.38E-06
0.354,6.40E-06
0.355,6.43E-06
0.356,6.45E-06
0.357,6.48E-06
0.358,6.51E-06
0.359,6.53E-06
0.36,6.56E-06
0.361,6.59E-06
0.362,6.61E-06
0.363,6.64E-06
0.364,6.67E-06
0.365,6.69E-06
0.366,6.72E-06
0.367,6.75E-06
0.368,6.77E-06
0.369,6.80E-06
0.37,6.83E-06
0.371,6.86E-06
0.372,6.88E-06
0.373,6.91E-06
0.374,6.94E-06
0.375,6.97E-06
0.376,7.00E-06
0.377,7.02E-06
0.378,7.05E-06
0.379,7.08E-06
0.38,7.11E-06
0.381,7.14E-06
0.382,7.16E-06
0.383,7.19E-06
0.384,7.22E-06
0.385,7.25E-06
0.386,7.28E-06
0.387,7.31E-06
0.388,7.34E-06
0.389,7.37E-06
0.39,7.40E-06
0.391,7.43E-06
0.392,7.45E-06
0.393,7.48E-06
0.394,7.51E-06
0.395,7.54E-06
0.396,7.57E-06
0.397,7.60E-06
0.398,7.63E-06
0.399,7.66E-06
0.4,7.69E-06
0.401,7.72E-06
0.402,7.75E-06
0.403,7.79E-06
0.404,7.82E-06
0.405,7.85E-06
0.406,7.88E-06
0.407,7.91E-06
0.408,7.94E-06
0.409,7.97E-06
0.41,8.00E-06
0.411,8.03E-06
0.412,8.07E-06
0.413,8.10E-06
0.414,8.13E-06
0.415,8.16E-06
0.416,8.19E-06
0.417,8.23E-06
0.418,8.26E-06
0.419,8.29E-06
0.42,8.32E-06
0.421,8.36E-06
0.422,8.39E-06
0.423,8.42E-06
0.424,8.45E-06
0.425,8.49E-06
0.426,8.52E-06
0.427,8.55E-06
0.428,8.59E-06
0.429,8.62E-06
0.43,8.65E-06
0.431,8.69E-06
0.432,8.72E-06
0.433,8.76E-06
0.434,8.79E-06
0.435,8.83E-06
0.436,8.86E-06
0.437,8.89E-06
0.438,8.93E-06
0.439,8.96E-06
0.44,9.00E-06
0.441,9.03E-06
0.442,9.07E-06
0.443,9.11E-06
0.444,9.14E-06
0.445,9.18E-06
0.446,9.21E-06
0.447,9.25E-06
0.448,9.29E-06
0.449,9.32E-06
0.45,9.36E-06
0.451,9.39E-06
0.452,9.43E-06
0.453,9.47E-06
0.454,9.51E-06
0.455,9.54E-06
0.456,9.58E-06
0.457,9.62E-06
0.458,9.65E-06
0.459,9.69E-06
0.46,9.73E-06
0.461,9.77E-06
0.462,9.81E-06
0.463,9.85E-06
0.464,9.88E-06
0.465,9.92E-06
0.466,9.96E-06
0.467,1.00E-05
0.468,1.00E-05
0.469,1.01E-05
0.47,1.01E-05
0.471,1.02E-05
0.472,1.02E-05
0.473,1.02E-05
0.474,1.03E-05
0.475,1.03E-05
0.476,1.04E-05
0.477,1.04E-05
0.478,1.04E-05
0.479,1.05E-05
0.48,1.05E-05
0.481,1.06E-05
0.482,1.06E-05
0.483,1.06E-05
0.484,1.07E-05
0.485,1.07E-05
0.486,1.08E-05
0.487,1.08E-05
0.488,1.09E-05
0.489,1.09E-05
0.49,1.09E-05
0.491,1.10E-05
0.492,1.10E-05
0.493,1.11E-05
0.494,1.11E-05
0.495,1.12E-05
0.496,1.12E-05
0.497,1.13E-05
0.498,1.13E-05
0.499,1.13E-05
0.5,1.14E-05
0.501,1.14E-05
0.502,1.15E-05
0.503,1.15E-05
0.504,1.16E-05
0.505,1.16E-05
0.506,1.17E-05
0.507,1.17E-05
0.508,1.18E-05
0.509,1.18E-05
0.51,1.18E-05
0.511,1.19E-05
0.512,1.19E-05
0.513,1.20E-05
0.514,1.20E-05
0.515,1.21E-05
0.516,1.21E-05
0.517,1.22E-05
0.518,1.22E-05
0.519,1.23E-05
0.52,1.23E-05
0.521,1.24E-05
0.522,1.24E-05
0.523,1.25E-05
0.524,1.25E-05
0.525,1.26E-05
0.526,1.26E-05
0.527,1.27E-05
0.528,1.27E-05
0.529,1.28E-05
0.53,1.28E-05
0.531,1.29E-05
0.532,1.29E-05
0.533,1.30E-05
0.534,1.30E-05
0.535,1.31E-05
0.536,1.31E-05
0.537,1.32E-05
0.538,1.32E-05
0.539,1.33E-05
0.54,1.34E-05
0.541,1.34E-05
0.542,1.35E-05
0.543,1.35E-05
0.544,1.36E-05
0.545,1.36E-05
0.546,1.37E-05
0.547,1.37E-05
0.548,1.38E-05
0.549,1.38E-05
0.55,1.39E-05
0.551,1.40E-05
0.552,1.40E-05
0.553,1.41E-05
0.554,1.41E-05
0.555,1.42E-05
0.556,1.42E-05
0.557,1.43E-05
0.558,1.44E-05
0.559,1.44E-05
0.56,1.45E-05
0.561,1.45E-05
0.562,1.46E-05
0.563,1.47E-05
0.564,1.47E-05
0.565,1.48E-05
0.566,1.48E-05
0.567,1.49E-05
0.568,1.50E-05
0.569,1.50E-05
0.57,1.51E-05
0.571,1.52E-05
0.572,1.52E-05
0.573,1.53E-05
0.574,1.53E-05
0.575,1.54E-05
0.576,1.55E-05
0.577,1.55E-05
0.578,1.56E-05
0.579,1.57E-05
0.58,1.57E-05
0.581,1.58E-05
0.582,1.59E-05
0.583,1.59E-05
0.584,1.60E-05
0.585,1.61E-05
0.586,1.61E-05
0.587,1.62E-05
0.588,1.63E-05
0.589,1.63E-05
0.59,1.64E-05
0.591,1.65E-05
0.592,1.65E-05
0.593,1.66E-05
0.594,1.67E-05
0.595,1.67E-05
0.596,1.68E-05
0.597,1.69E-05
0.598,1.70E-05
0.599,1.70E-05
0.6,1.71E-05
0.601,1.72E-05
0.602,1.73E-05
0.603,1.73E-05
0.604,1.74E-05
0.605,1.75E-05
0.606,1.75E-05
0.607,1.76E-05
0.608,1.77E-05
0.609,1.78E-05
0.61,1.78E-05
0.611,1.79E-05
0.612,1.80E-05
0.613,1.81E-05
0.614,1.82E-05
0.615,1.82E-05
0.616,1.83E-05
0.617,1.84E-05
0.618,1.85E-05
0.619,1.85E-05
0.62,1.86E-05
0.621,1.87E-05
0.622,1.88E-05
0.623,1.89E-05
0.624,1.90E-05
0.625,1.90E-05
0.626,1.91E-05
0.627,1.92E-05
0.628,1.93E-05
0.629,1.94E-05
0.63,1.95E-05
0.631,1.95E-05
0.632,1.96E-05
0.633,1.97E-05
0.634,1.98E-05
0.635,1.99E-05
0.636,2.00E-05
0.637,2.01E-05
0.638,2.01E-05
0.639,2.02E-05
0.64,2.03E-05
0.641,2.04E-05
0.642,2.05E-05
0.643,2.06E-05
0.644,2.07E-05
0.645,2.08E-05
0.646,2.09E-05
0.647,2.10E-05
0.648,2.11E-05
0.649,2.11E-05
0.65,2.12E-05
0.651,2.13E-05
0.652,2.14E-05
0.653,2.15E-05
0.654,2.16E-05
0.655,2.17E-05
0.656,2.18E-05
0.657,2.19E-05
0.658,2.20E-05
0.659,2.21E-05
0.66,2.22E-05
0.661,2.23E-05
0.662,2.24E-05
0.663,2.25E-05
0.664,2.26E-05
0.665,2.27E-05
0.666,2.28E-05
0.667,2.29E-05
0.668,2.30E-05
0.669,2.31E-05
0.67,2.32E-05
0.671,2.33E-05
0.672,2.34E-05
0.673,2.36E-05
0.674,2.37E-05
0.675,2.38E-05
0.676,2.39E-05
0.677,2.40E-05
0.678,2.41E-05
0.679,2.42E-05
0.68,2.43E-05
0.681,2.44E-05
0.682,2.45E-05
0.683,2.47E-05
0.684,2.48E-05
0.685,2.49E-05
0.686,2.50E-05
0.687,2.51E-05
0.688,2.52E-05
0.689,2.53E-05
0.69,2.55E-05
0.691,2.56E-05
0.692,2.57E-05
0.693,2.58E-05
0.694,2.59E-05
0.695,2.61E-05
0.696,2.62E-05
0.697,2.63E-05
0.698,2.64E-05
0.699,2.65E-05
0.7,2.67E-05
0.701,2.68E-05
0.702,2.69E-05
0.703,2.70E-05
0.704,2.72E-05
0.705,2.73E-05
0.706,2.74E-05
0.707,2.75E-05
0.708,2.77E-05
0.709,2.78E-05
0.71,2.79E-05
0.711,2.81E-05
0.712,2.82E-05
0.713,2.83E-05
0.714,2.85E-05
0.715,2.86E-05
0.716,2.87E-05
0.717,2.89E-05
0.718,2.90E-05
0.719,2.91E-05
0.72,2.93E-05
0.721,2.94E-05
0.722,2.96E-05
0.723,2.97E-05
0.724,2.98E-05
0.725,3.00E-05
0.726,3.01E-05
0.727,3.03E-05
0.728,3.04E-05
0.729,3.05E-05
0.73,3.07E-05
0.731,3.08E-05
0.732,3.10E-05
0.733,3.11E-05
0.734,3.13E-05
0.735,3.14E-05
0.736,3.16E-05
0.737,3.17E-05
0.738,3.19E-05
0.739,3.20E-05
0.74,3.22E-05
0.741,3.23E-05
0.742,3.25E-05
0.743,3.26E-05
0.744,3.28E-05
0.745,3.30E-05
0.746,3.31E-05
0.747,3.33E-05
0.748,3.34E-05
0.749,3.36E-05
0.75,3.38E-05
0.751,3.39E-05
0.752,3.41E-05
0.753,3.42E-05
0.754,3.44E-05
0.755,3.46E-05
0.756,3.47E-05
0.757,3.49E-05
0.758,3.51E-05
0.759,3.53E-05
0.76,3.54E-05
0.761,3.56E-05
0.762,3.58E-05
0.763,3.59E-05
0.764,3.61E-05
0.765,3.63E-05
0.766,3.65E-05
0.767,3.66E-05
0.768,3.68E-05
0.769,3.70E-05
0.77,3.72E-05
0.771,3.74E-05
0.772,3.76E-05
0.773,3.77E-05
0.774,3.79E-05
0.775,3.81E-05
0.776,3.83E-05
0.777,3.85E-05
0.778,3.87E-05
0.779,3.89E-05
0.78,3.91E-05
0.781,3.92E-05
0.782,3.94E-05
0.783,3.96E-05
0.784,3.98E-05
0.785,4.00E-05
0.786,4.02E-05
0.787,4.04E-05
0.788,4.06E-05
0.789,4.08E-05
0.79,4.10E-05
0.791,4.12E-05
0.792,4.14E-05
0.793,4.16E-05
0.794,4.18E-05
0.795,4.20E-05
0.796,4.22E-05
0.797,4.25E-05
0.798,4.27E-05
0.799,4.29E-05
0.8,4.31E-05
0.801,4.33E-05
0.802,4.35E-05
0.803,4.37E-05
0.804,4.39E-05
0.805,4.41E-05
0.806,4.43E-05
0.807,4.46E-05
0.808,4.48E-05
0.809,4.50E-05
0.81,4.52E-05
0.811,4.54E-05
0.812,4.56E-05
0.813,4.59E-05
0.814,4.61E-05
0.815,4.63E-05
0.816,4.65E-05
0.817,4.67E-05
0.818,4.70E-05
0.819,4.72E-05
0.82,4.74E-05
0.821,4.76E-05
0.822,4.79E-05
0.823,4.81E-05
0.824,4.83E-05
0.825,4.85E-05
0.826,4.88E-05
0.827,4.90E-05
0.828,4.92E-05
0.829,4.95E-05
0.83,4.97E-05
0.831,4.99E-05
0.832,5.02E-05
0.833,5.04E-05
0.834,5.06E-05
0.835,5.09E-05
0.836,5.11E-05
0.837,5.13E-05
0.838,5.16E-05
0.839,5.18E-05
0.84,5.21E-05
0.841,5.23E-05
0.842,5.26E-05
0.843,5.28E-05
0.844,5.31E-05
0.845,5.33E-05
0.846,5.36E-05
0.847,5.38E-05
0.848,5.41E-05
0.849,5.43E-05
0.85,5.46E-05
0.851,5.49E-05
0.852,5.51E-05
0.853,5.54E-05
0.854,5.57E-05
0.855,5.59E-05
0.856,5.62E-05
0.857,5.65E-05
0.858,5.67E-05
0.859,5.70E-05
0.86,5.73E-05
0.861,5.76E-05
0.862,5.79E-05
0.863,5.82E-05
0.864,5.84E-05
0.865,5.87E-05
0.866,5.90E-05
0.867,5.93E-05
0.868,5.96E-05
0.869,5.99E-05
0.87,6.02E-05
0.871,6.05E-05
0.872,6.08E-05
0.873,6.11E-05
0.874,6.14E-05
0.875,6.17E-05
0.876,6.20E-05
0.877,6.23E-05
0.878,6.26E-05
0.879,6.30E-05
0.88,6.33E-05
0.881,6.36E-05
0.882,6.39E-05
0.883,6.42E-05
0.884,6.45E-05
0.885,6.48E-05
0.886,6.52E-05
0.887,6.55E-05
0.888,6.58E-05
0.889,6.61E-05
0.89,6.64E-05
0.891,6.67E-05
0.892,6.71E-05
0.893,6.74E-05
0.894,6.77E-05
0.895,6.80E-05
0.896,6.83E-05
0.897,6.86E-05
0.898,6.90E-05
0.899,6.93E-05
0.9,6.96E-05
0.901,6.99E-05
0.902,7.02E-05
0.903,7.05E-05
0.904,7.08E-05
0.905,7.11E-05
0.906,7.14E-05
0.907,7.17E-05
0.908,7.20E-05
0.909,7.23E-05
0.91,7.26E-05
0.911,7.29E-05
0.912,7.32E-05
0.913,7.35E-05
0.914,7.38E-05
0.915,7.41E-05
0.916,7.44E-05
0.917,7.47E-05
0.918,7.50E-05
0.919,7.53E-05
0.92,7.56E-05
0.921,7.59E-05
0.922,7.61E-05
0.923,7.64E-05
0.924,7.67E-05
0.925,7.70E-05
0.926,7.73E-05
0.927,7.76E-05
0.928,7.79E-05
0.929,7.82E-05
0.93,7.85E-05
0.931,7.88E-05
0.932,7.90E-05
0.933,7.93E-05
0.934,7.96E-05
0.935,7.99E-05
0.936,8.02E-05
0.937,8.05E-05
0.938,8.08E-05
0.939,8.12E-05
0.94,8.15E-05
0.941,8.18E-05
0.942,8.21E-05
0.943,8.24E-05
0.944,8.27E-05
0.945,8.31E-05
0.946,8.34E-05
0.947,8.37E-05
0.948,8.41E-05
0.949,8.44E-05
0.95,8.48E-05
0.951,8.51E-05
0.952,8.55E-05
0.953,8.59E-05
0.954,8.62E-05
0.955,8.66E-05
0.956,8.70E-05
0.957,8.74E-05
0.958,8.78E-05
0.959,8.82E-05
0.96,8.86E-05
0.961,8.90E-05
0.962,8.94E-05
0.963,8.98E-05
0.964,9.02E-05
0.965,9.07E-05
0.966,9.11E-05
0.967,9.15E-05
0.968,9.20E-05
0.969,9.24E-05
0.97,9.29E-05
0.971,9.33E-05
0.972,9.38E-05
0.973,9.43E-05
0.974,9.47E-05
0.975,9.52E-05
0.976,9.56E-05
0.977,9.61E-05
0.978,9.66E-05
0.979,9.71E-05
0.98,9.75E-05
0.981,9.80E-05
0.982,9.85E-05
0.983,9.89E-05
0.984,9.94E-05
0.985,9.99E-05
0.986,0.00010034
0.987,0.000100802
0.988,0.000101261
0.989,0.000101718
0.99,0.00010217
0.991,0.000102618
0.992,0.000103061
0.993,0.000103499
0.994,0.000103932
0.995,0.000104358
0.996,0.000104779
0.997,0.000105193
0.998,0.0001056
0.999,0.000105999
1,0.000106391


==> figs/data/dent_modsod128.csv <==
t,s
0,-0.553453103
0.0015,-0.55395777
0.003,-0.55431547
0.0045,-0.554604846
0.006,-0.55484419
0.0075,-0.555051235
0.009,-0.555234492
0.0105,-0.555399036
0.012,-0.555549464
0.0135,-0.555688905
0.015,-0.555819506
0.0165,-0.555943168
0.018,-0.556061631
0.0195,-0.55617537
0.021,-0.556284758
0.0225,-0.556390143
0.024,-0.556491922
0.0255,-0.556590599
0.027,-0.556686632
0.0285,-0.556780186
0.03,-0.55687138
0.0315,-0.556960372
0.033,-0.557047304
0.0345,-0.557132466
0.036,-0.557215986
0.0375,-0.557297939
0.039,-0.557378392
0.0405,-0.557457419
0.042,-0.557535141
0.0435,-0.557611684
0.045,-0.557687105
0.0465,-0.557761436
0.048,-0.557834722
0.0495,-0.557907014
0.051,-0.557978401
0.0525,-0.558048937
0.054,-0.558118641
0.0555,-0.558187544
0.057,-0.558255675
0.0585,-0.55832308
0.06,-0.558389817
0.0615,-0.558455895
0.063,-0.558521341
0.0645,-0.558586168
0.066,-0.558650401
0.0675,-0.558714089
0.069,-0.558777241
0.0705,-0.558839879
0.072,-0.558902009
0.0735,-0.558963648
0.075,-0.559024828
0.0765,-0.559085566
0.078,-0.559145878
0.0795,-0.559205763
0.081,-0.559265237
0.0825,-0.559324318
0.084,-0.559383025
0.0855,-0.559441371
0.087,-0.559499354
0.0885,-0.559556988
0.09,-0.55961428
0.0915,-0.559671254
0.093,-0.559727916
0.0945,-0.559784267
0.096,-0.559840316
0.0975,-0.559896066
0.099,-0.55995154
0.1005,-0.560006741
0.102,-0.560061671
0.1035,-0.560116337
0.105,-0.56017074
0.1065,-0.560224902
0.108,-0.560278822
0.1095,-0.560332505
0.111,-0.560385954
0.1125,-0.560439171
0.114,-0.560492173
0.1155,-0.560544959
0.117,-0.560597535
0.1185,-0.560649902
0.12,-0.560702064
0.1215,-0.560754033
0.123,-0.560805807
0.1245,-0.560857395
0.126,-0.560908794
0.1275,-0.56096001
0.129,-0.561011052
0.1305,-0.561061917
0.132,-0.561112615
0.1335,-0.561163141
0.135,-0.561213505
0.1365,-0.561263708
0.138,-0.561313753
0.1395,-0.561363645
0.141,-0.561413381
0.1425,-0.561462972
0.144,-0.561512416
0.1455,-0.561561715
0.147,-0.561610875
0.1485,-0.561659892
0.15,-0.561708779
0.1515,-0.561757529
0.153,-0.561806148
0.1545,-0.561854637
0.156,-0.561902996
0.1575,-0.561951237
0.159,-0.56199935
0.1605,-0.562047341
0.162,-0.562095212
0.1635,-0.562142963
0.165,-0.562190605
0.1665,-0.562238128
0.168,-0.562285538
0.1695,-0.562332835
0.171,-0.562380024
0.1725,-0.562427111
0.174,-0.562474087
0.1755,-0.562520958
0.177,-0.562567723
0.1785,-0.562614392
0.18,-0.562660964
0.1815,-0.562707434
0.183,-0.562753805
0.1845,-0.562800077
0.186,-0.562846263
0.1875,-0.562892358
0.189,-0.562938357
0.1905,-0.562984263
0.192,-0.563030077
0.1935,-0.563075813
0.195,-0.563121463
0.1965,-0.563167022
0.198,-0.563212492
0.1995,-0.563257879


==> figs/data/dent_modsod256.csv <==
t,s
0,-0.553453103
0.0015,-0.553883951
0.003,-0.554147247
0.0045,-0.554341645
0.006,-0.554498494
0.0075,-0.554632946
0.009,-0.554753523
0.0105,-0.55486468
0.012,-0.554967922
0.0135,-0.555064994
0.015,-0.555157132
0.0165,-0.555244901
0.018,-0.555329082
0.0195,-0.555410154
0.021,-0.555488418
0.0225,-0.555564307
0.024,-0.555638036
0.0255,-0.555709807
0.027,-0.555779869
0.0285,-0.555848335
0.03,-0.55591536
0.0315,-0.555981082
0.033,-0.556045575
0.0345,-0.556108962
0.036,-0.556171314
0.0375,-0.556232696
0.039,-0.556293193
0.0405,-0.556352847
0.042,-0.556411717
0.0435,-0.556469858
0.045,-0.556527299
0.0465,-0.556584095
0.048,-0.556640274
0.0495,-0.556695866
0.051,-0.55675091
0.0525,-0.556805427
0.054,-0.556859448
0.0555,-0.556912995
0.057,-0.556966086
0.0585,-0.557018749
0.06,-0.557070996
0.0615,-0.557122849
0.063,-0.557174326
0.0645,-0.557225437
0.066,-0.557276202
0.0675,-0.55732663
0.069,-0.557376736
0.0705,-0.557426534
0.072,-0.557476032
0.0735,-0.557525242
0.075,-0.557574175
0.0765,-0.557622837
0.078,-0.557671241
0.0795,-0.557719395
0.081,-0.557767306
0.0825,-0.557814982
0.084,-0.557862428
0.0855,-0.557909654
0.087,-0.557956666
0.0885,-0.55800347
0.09,-0.558050073
0.0915,-0.558096478
0.093,-0.558142692
0.0945,-0.558188722
0.096,-0.558234569
0.0975,-0.558280243
0.099,-0.558325744
0.1005,-0.558371078
0.102,-0.55841625
0.1035,-0.558461262
0.105,-0.558506121
0.1065,-0.558550828
0.108,-0.558595389
0.1095,-0.558639805
0.111,-0.558684079
0.1125,-0.558728218
0.114,-0.558772221
0.1155,-0.558816094
0.117,-0.558859839
0.1185,-0.558903457
0.12,-0.558946952
0.1215,-0.558990326
0.123,-0.559033584
0.1245,-0.559076727
0.126,-0.559119755
0.1275,-0.559162673
0.129,-0.559205482
0.1305,-0.559248185
0.132,-0.559290783
0.1335,-0.55933328
0.135,-0.559375676
0.1365,-0.559417972
0.138,-0.559460172
0.1395,-0.559502277
0.141,-0.55954429
0.1425,-0.559586211
0.144,-0.559628042
0.1455,-0.559669785
0.147,-0.55971144
0.1485,-0.559753012
0.15,-0.559794499
0.1515,-0.559835905
0.153,-0.55987723
0.1545,-0.559918474
0.156,-0.559959641
0.1575,-0.560000731
0.159,-0.560041746
0.1605,-0.560082685
0.162,-0.560123549
0.1635,-0.560164343
0.165,-0.560205063
0.1665,-0.560245715
0.168,-0.560286296
0.1695,-0.560326809
0.171,-0.560367255
0.1725,-0.560407634
0.174,-0.560447949
0.1755,-0.560488199
0.177,-0.560528388
0.1785,-0.560568513
0.18,-0.560608575
0.1815,-0.56064858
0.183,-0.560688522
0.1845,-0.560728408
0.186,-0.560768235
0.1875,-0.560808004
0.189,-0.560847718
0.1905,-0.560887374
0.192,-0.560926978
0.1935,-0.560966526
0.195,-0.561006022
0.1965,-0.561045465
0.198,-0.561084853
0.1995,-0.561124194


==> figs/data/dent_sod128.csv <==
t,s
0,-0.553453103
0.0015,-0.553783427
0.003,-0.554112486
0.0045,-0.554379907
0.006,-0.554586681
0.0075,-0.554757882
0.009,-0.554907471
0.0105,-0.555042934
0.012,-0.555167707
0.0135,-0.555283545
0.015,-0.555392222
0.0165,-0.555494886
0.018,-0.55559253
0.0195,-0.555685821
0.021,-0.555775186
0.0225,-0.555861085
0.024,-0.555943973
0.0255,-0.556024094
0.027,-0.556101725
0.0285,-0.556177089
0.03,-0.556250373
0.0315,-0.556321756
0.033,-0.556391375
0.0345,-0.556459353
0.036,-0.556525832
0.0375,-0.556590899
0.039,-0.55665463
0.0405,-0.556717135
0.042,-0.556778478
0.0435,-0.55683872
0.045,-0.556897941
0.0465,-0.556956186
0.048,-0.557013502
0.0495,-0.557069946
0.051,-0.557125557
0.0525,-0.557180378
0.054,-0.557234453
0.0555,-0.557287806
0.057,-0.55734047
0.0585,-0.557392483
0.06,-0.557443864
0.0615,-0.557494647
0.063,-0.55754486
0.0645,-0.557594514
0.066,-0.557643636
0.0675,-0.557692249
0.069,-0.557740367
0.0705,-0.557788014
0.072,-0.55783521
0.0735,-0.55788196
0.075,-0.557928284
0.0765,-0.557974199
0.078,-0.558019713
0.0795,-0.558064849
0.081,-0.558109615
0.0825,-0.558154018
0.084,-0.558198071
0.0855,-0.558241787
0.087,-0.558285173
0.0885,-0.558328246
0.09,-0.558371011
0.0915,-0.558413472
0.093,-0.558455642
0.0945,-0.558497529
0.096,-0.558539137
0.0975,-0.558580483
0.099,-0.558621568
0.1005,-0.558662395
0.102,-0.558702974
0.1035,-0.558743312
0.105,-0.558783412
0.1065,-0.558823288
0.108,-0.55886294
0.1095,-0.558902369
0.111,-0.558941586
0.1125,-0.558980593
0.114,-0.559019395
0.1155,-0.559058004
0.117,-0.559096417
0.1185,-0.559134636
0.12,-0.55917267
0.1215,-0.55921052
0.123,-0.559248192
0.1245,-0.559285695
0.126,-0.559323026
0.1275,-0.559360186
0.129,-0.559397183
0.1305,-0.559434017
0.132,-0.559470694
0.1335,-0.559507223
0.135,-0.559543599
0.1365,-0.559579822
0.138,-0.5596159
0.1395,-0.559651834
0.141,-0.559687629
0.1425,-0.559723292
0.144,-0.559758817
0.1455,-0.559794206
0.147,-0.559829465
0.1485,-0.559864594
0.15,-0.5598996
0.1515,-0.559934487
0.153,-0.55996925
0.1545,-0.56000389
0.156,-0.560038413
0.1575,-0.560072819
0.159,-0.560107115
0.1605,-0.560141304
0.162,-0.56017538
0.1635,-0.560209345
0.165,-0.560243204
0.1665,-0.560276957
0.168,-0.56031061
0.1695,-0.560344168
0.171,-0.560377622
0.1725,-0.560410975
0.174,-0.56044423
0.1755,-0.560477389
0.177,-0.560510459
0.1785,-0.56054344
0.18,-0.560576325
0.1815,-0.560609117
0.183,-0.56064182
0.1845,-0.560674433
0.186,-0.560706964
0.1875,-0.560739414
0.189,-0.560771775
0.1905,-0.560804049
0.192,-0.560836241
0.1935,-0.56086835
0.195,-0.560900385
0.1965,-0.560932345
0.198,-0.560964221


==> figs/data/dent_sod256.csv <==
t,s
0,-0.553453103
0.0015,-0.553782618
0.003,-0.554019278
0.0045,-0.554179334
0.006,-0.554309192
0.0075,-0.554421241
0.009,-0.554521225
0.0105,-0.55461241
0.012,-0.554696692
0.0135,-0.554775475
0.015,-0.554849723
0.0165,-0.554920164
0.018,-0.554987343
0.0195,-0.555051701
0.021,-0.555113593
0.0225,-0.555173297
0.024,-0.555231056
0.0255,-0.555287067
0.027,-0.5553415
0.0285,-0.555394496
0.03,-0.555446185
0.0315,-0.555496674
0.033,-0.555546056
0.0345,-0.555594417
0.036,-0.555641833
0.0375,-0.555688367
0.039,-0.55573408
0.0405,-0.555779028
0.042,-0.555823254
0.0435,-0.555866804
0.045,-0.555909721
0.0465,-0.555952036
0.048,-0.555993783
0.0495,-0.556034997
0.051,-0.556075699
0.0525,-0.556115919
0.054,-0.556155681
0.0555,-0.556195004
0.057,-0.556233909
0.0585,-0.556272419
0.06,-0.556310546
0.0615,-0.556348307
0.063,-0.556385723
0.0645,-0.556422801
0.066,-0.556459558
0.0675,-0.556496008
0.069,-0.55653216
0.0705,-0.556568025
0.072,-0.556603617
0.0735,-0.556638942
0.075,-0.55667401
0.0765,-0.556708833
0.078,-0.556743416
0.0795,-0.556777766
0.081,-0.556811895
0.0825,-0.556845806
0.084,-0.556879507
0.0855,-0.556913006
0.087,-0.556946307
0.0885,-0.556979416
0.09,-0.557012341
0.0915,-0.557045084
0.093,-0.557077651
0.0945,-0.55711005
0.096,-0.557142281
0.0975,-0.557174351
0.099,-0.557206264
0.1005,-0.557238024
0.102,-0.557269634
0.1035,-0.557301099
0.105,-0.557332422
0.1065,-0.557363606
0.108,-0.557394656
0.1095,-0.557425574
0.111,-0.557456363
0.1125,-0.557487026
0.114,-0.557517566
0.1155,-0.557547986
0.117,-0.557578289
0.1185,-0.557608476
0.12,-0.557638551
0.1215,-0.557668516
0.123,-0.557698373
0.1245,-0.557728125
0.126,-0.557757773
0.1275,-0.55778732
0.129,-0.557816768
0.1305,-0.557846118
0.132,-0.557875373
0.1335,-0.557904535
0.135,-0.557933605
0.1365,-0.557962585
0.138,-0.557991477
0.1395,-0.558020282
0.141,-0.558049002
0.1425,-0.558077639
0.144,-0.558106193
0.1455,-0.558134667
0.147,-0.558163062
0.1485,-0.558191379
0.15,-0.558219619
0.1515,-0.558247785
0.153,-0.558275877
0.1545,-0.558303895
0.156,-0.558331843
0.1575,-0.55835972
0.159,-0.558387528
0.1605,-0.558415269
0.162,-0.558442942
0.1635,-0.558470549
0.165,-0.558498093
0.1665,-0.558525572
0.168,-0.558552987
0.1695,-0.558580344
0.171,-0.558607637
0.1725,-0.55863487
0.174,-0.558662048
0.1755,-0.558689165
0.177,-0.558716223
0.1785,-0.558743229
0.18,-0.558770176
0.1815,-0.558797067
0.183,-0.558823908
0.1845,-0.558850692
0.186,-0.558877422
0.1875,-0.558904104
0.189,-0.558930731
0.1905,-0.558957307
0.192,-0.558983836
0.1935,-0.559010313
0.195,-0.55903674
0.1965,-0.559063124
0.198,-0.559089457


==> figs/data/modsod_gamma.csv <==
x,gsa,gsn
0,0.000618818,0.000618044
0.0078125,0.000428882,0.000428311
0.015625,0.000290715,0.000290296
0.0234375,0.000192913,0.000192606
0.03125,0.000125254,0.000125028
0.0390625,7.97E-05,7.95E-05
0.046875,4.96E-05,4.95E-05
0.0546875,3.03E-05,3.02E-05
0.0625,1.81E-05,1.81E-05
0.0703125,1.07E-05,1.06E-05
0.078125,6.13E-06,6.07E-06
0.0859375,3.50E-06,3.44E-06
0.09375,1.91E-06,1.86E-06
0.1015625,1.07E-06,1.02E-06
0.109375,5.40E-07,4.98E-07
0.1171875,3.11E-07,2.70E-07
0.125,1.28E-07,8.82E-08
0.1328125,9.12E-08,5.18E-08
0.140625,1.12E-08,9.09E-09
0.1484375,3.02E-08,6.47E-08
0.15625,-2.66E-09,3.60E-08
0.1640625,5.80E-08,1.00E-07
0.171875,5.07E-08,9.42E-08
0.1796875,1.73E-07,2.18E-07
0.1875,2.80E-07,3.27E-07
0.1953125,6.37E-07,6.86E-07
0.203125,1.19E-06,1.24E-06
0.2109375,2.38E-06,2.44E-06
0.21875,4.46E-06,4.51E-06
0.2265625,8.37E-06,8.42E-06
0.234375,1.51E-05,1.52E-05
0.2421875,2.69E-05,2.69E-05
0.25,4.65E-05,4.65E-05
0.2578125,7.85E-05,7.85E-05
0.265625,0.000129107,0.000128954
0.2734375,0.000207004,0.000206713
0.28125,0.000322975,0.000322485
0.2890625,0.000490779,0.000490008
0.296875,0.000725509,0.000724359
0.3046875,0.00104374,0.001042099
0.3125,0.001460605,0.001458352
0.3203125,0.001988995,0.001986007
0.328125,0.002635918,0.002632082
0.3359375,0.003401964,0.003397184
0.34375,0.004278606,0.004272815
0.3515625,0.005249664,0.005242829
0.359375,0.006290841,0.00628296
0.3671875,0.007373563,0.007364669
0.375,0.008466027,0.008456181
0.3828125,0.009537861,0.008959055
0.390625,0.010560678,0.00886833
0.3984375,0.011511741,0.008756766
0.40625,0.0123728,0.008638759
0.4140625,0.013132312,0.008502419
0.421875,0.013782777,0.008371899
0.4296875,0.014322197,0.008224161
0.4375,0.014750723,0.00806701
0.4453125,0.015072145,0.007904351
0.453125,0.015290449,0.007750132
0.4609375,0.015411754,0.007570865
0.46875,0.015440972,0.007404314
0.4765625,0.015384283,0.007226929
0.484375,0.015245857,0.007057711
0.4921875,0.015030828,0.006884798
0.5,0.014741978,0.006709321
0.5078125,0.014383168,0.006531991
0.515625,0.013955915,0.006365231
0.5234375,0.013463269,0.006193142
0.53125,0.012906261,0.006037762
0.5390625,0.012288244,0.005880662
0.546875,0.011611208,0.005726763
0.5546875,0.010880595,0.005589573
0.5625,0.010101406,0.005455656
0.5703125,0.009283422,0.005340268
0.578125,0.008436902,0.005248819
0.5859375,0.007577966,0.00517331
0.59375,0.006723546,0.005135036
0.6015625,0.005896629,0.005131213
0.609375,0.005120161,0.005115626
0.6171875,0.004422079,0.00441819
0.625,0.003828249,0.003824926
0.6328125,0.003367619,0.003364758
0.640625,0.003064552,0.003062024
0.6484375,0.002944424,0.002942071
0.65625,0.003025285,0.003022926
0.6640625,0.003323562,0.003320987
0.671875,0.003844391,0.003841375
0.6796875,0.004586995,0.004583299
0.6875,0.005533776,0.005529164
0.6953125,0.006656546,0.006650801
0.703125,0.007906485,0.00789943
0.7109375,0.009224142,0.009215658
0.71875,0.010532957,0.010523005
0.7265625,0.011754869,0.011743501
0.734375,0.012807217,0.012794579
0.7421875,0.013621797,0.013608121
0.75,0.014140875,0.014126467
0.7578125,0.014334716,0.014319926
0.765625,0.014191742,0.014176943
0.7734375,0.013731331,0.013716883
0.78125,0.012986771,0.012973001
0.7890625,0.012014653,0.012001833
0.796875,0.010873233,0.010861571
0.8046875,0.009632433,0.009622061
0.8125,0.00835097,0.008341955
0.8203125,0.00709036,0.007082704
0.828125,0.005892451,0.005886104
0.8359375,0.004799215,0.00479408
0.84375,0.003831025,0.003826977
0.8515625,0.003014488,0.003011377
0.859375,0.002364267,0.002361929
0.8671875,0.001929428,0.001927677
0.875,0.001798687,0.001797306
0.8828125,0.002215054,0.002213723
0.890625,0.003696224,0.003694371
0.8984375,0.007326736,0.004316575
0.90625,0.014835163,0.003348077
0.9140625,0.027677203,0.00365011
0.921875,0.043297979,0.01027683
0.9296875,0.051165261,0.022684163
0.9375,0.040458743,0.026187507
0.9453125,0.019423472,0.011582492
0.953125,0.00580102,0.002394317
0.9609375,0.001287315,0.000695824
0.96875,0.000252339,0.000251902
0.9765625,4.59E-05,4.59E-05
0.984375,9.26E-06,9.28E-06
0.9921875,5.95E-08,5.93E-08


==> figs/data/modsod_n1.csv <==
x,rho
-1.0,0.12500280980707004
-0.9921875,0.12504963484890796
-0.984375,0.12501599348402673
-0.9765625,0.12505810489248842
-0.96875,0.12502845116003647
-0.9609375,0.12506923141196868
-0.953125,0.12504441292222188
-0.9453125,0.1250841921707547
-0.9375,0.12506488323617757
-0.9296875,0.12510428378121066
-0.921875,0.1250912722569398
-0.9140625,0.12513116022957804
-0.90625,0.12512548234466153
-0.8984375,0.12516708602277615
-0.890625,0.12517043661934255
-0.8828125,0.1252164875973684
-0.875,0.12523431388464518
-0.8671875,0.1252966387640043
-0.859375,0.1253553951728176
-0.8515625,0.12549175344194222
-0.84375,0.12571364252449682
-0.8359375,0.1261723594465917
-0.828125,0.1270398793317387
-0.8203125,0.128700143386426
-0.8125,0.1316646973873951
-0.8046875,0.13654876129218035
-0.796875,0.1436694467169427
-0.7890625,0.15263800710107212
-0.78125,0.16230497216743384
-0.7734375,0.17130331991672795
-0.765625,0.17870736906542437
-0.7578125,0.18422617583257522
-0.75,0.18804364179443359
-0.7421875,0.1905305335617107
-0.734375,0.19207558196366215
-0.7265625,0.19299233098895577
-0.71875,0.19351356807521555
-0.7109375,0.19379389863500296
-0.703125,0.1939368033260445
-0.6953125,0.19400712062145284
-0.6875,0.19405417117394494
-0.6796875,0.19412240195292432
-0.671875,0.19427260774175037
-0.6640625,0.19459465427098838
-0.65625,0.19522863162783574
-0.6484375,0.19637253060607424
-0.640625,0.198284499292057
-0.6328125,0.20125476228555458
-0.625,0.20555629804483544
-0.6171875,0.21136520910459958
-0.609375,0.21868447306008007
-0.6015625,0.22728970580377988
-0.59375,0.23673895532059688
-0.5859375,0.2464433070561294
-0.578125,0.25578819183428403
-0.5703125,0.2642507502838276
-0.5625,0.27148385558693644
-0.5546875,0.277340491289527
-0.546875,0.28185798710873416
-0.5390625,0.2852094157626607
-0.53125,0.2876444622207027
-0.5234375,0.2894215921870998
-0.515625,0.29075839867805064
-0.5078125,0.2918066723790437
-0.5,0.2926610402686566
-0.4921875,0.293374359580644
-0.484375,0.29398645576122706
-0.4765625,0.29459095355750997
-0.46875,0.295450181441749
-0.4609375,0.29703467897216274
-0.453125,0.29988237373123844
-0.4453125,0.304359681463426
-0.4375,0.310545831873296
-0.4296875,0.3182908622824141
-0.421875,0.3273484657316879
-0.4140625,0.33746992880463
-0.40625,0.3484505564633962
-0.3984375,0.36013315659708306
-0.390625,0.37240448970226614
-0.3828125,0.3851817065814766
-0.375,0.39840607819186524
-0.3671875,0.4120330668190496
-0.359375,0.42603141670361494
-0.3515625,0.44037431909078945
-0.34375,0.45504495898221897
-0.3359375,0.4700259700509956
-0.328125,0.48531005073720535
-0.3203125,0.5008894771118736
-0.3125,0.5167614314297103
-0.3046875,0.5329091296174651
-0.296875,0.5493221373772192
-0.2890625,0.5659822300273808
-0.28125,0.5828723455069792
-0.2734375,0.599971531091265
-0.265625,0.6172584203798673
-0.2578125,0.6347076113309335
-0.25,0.6522920685347326
-0.2421875,0.6699803685215695
-0.234375,0.6877384237789813
-0.2265625,0.7055273040871914
-0.21875,0.7233045368559721
-0.2109375,0.741022373590424
-0.203125,0.7586288716980267
-0.1953125,0.7760665874551693
-0.1875,0.7932736457917621
-0.1796875,0.8101829336162538
-0.171875,0.8267233901949326
-0.1640625,0.8428198462863254
-0.15625,0.8583947843222974
-0.1484375,0.8733689889179945
-0.140625,0.8876639776019706
-0.1328125,0.9012035382625182
-0.125,0.9139168467731754
-0.1171875,0.9257407066882886
-0.109375,0.936623010056128
-0.1015625,0.9465250757600586
-0.09375,0.9554246577469351
-0.0859375,0.9633173805193618
-0.078125,0.9702182311889243
-0.0703125,0.9761610632225661
-0.0625,0.9811977859211668
-0.0546875,0.9853955299824824
-0.046875,0.9888336618334237
-0.0390625,0.9915992950300679
-0.03125,0.9937833274146479
-0.0234375,0.99547582767836
-0.015625,0.9967627292535389
-0.0078125,0.9977225593268876
0.0,0.9984248828213819
0.0078125,0.9989289552820081
0.015625,0.9992839767815298
0.0234375,0.9995292784506797
0.03125,0.9996956996256292
0.0390625,0.9998064823012239
0.046875,0.9998789635863001
0.0546875,0.9999254846322183
0.0625,0.9999548835602177
0.0703125,0.9999730837115571
0.078125,0.9999842203191571
0.0859375,0.9999908625027542
0.09375,0.9999948182713732
0.1015625,0.9999970772349291
0.109375,0.9999984055576718
0.1171875,0.999999114761171
0.125,0.9999995462284567
0.1328125,0.9999997428140036
0.140625,0.9999998884302792
0.1484375,0.9999999255497006
0.15625,0.9999999865119205
0.1640625,0.9999999763273832
0.171875,1.000000014725946
0.1796875,0.9999999904880018
0.1875,1.0000000244627885
0.1953125,0.9999999953254284
0.203125,1.0000000300676868
0.2109375,0.9999999983146233
0.21875,1.0000000354682614
0.2265625,1.0000000015436754
0.234375,1.0000000417579213
0.2421875,1.0000000052304108
0.25,1.0000000473586106
0.2578125,1.0000000023742204
0.265625,1.0000000283283221
0.2734375,0.9999999181929673
0.28125,0.999999763461328
0.2890625,0.9999991288691599
0.296875,0.999997571389034
0.3046875,0.9999933085745727
0.3125,0.9999828463475564
0.3203125,0.9999577467242173
0.328125,0.9999010476526639
0.3359375,0.9997788447003986
0.34375,0.999529893564253
0.3515625,0.9990501068655756
0.359375,0.9981787195965187
0.3671875,0.9966884782904049
0.375,0.9942915923090289
0.3828125,0.990663227356908
0.390625,0.9854846676102005
0.3984375,0.9784917409699819
0.40625,0.9695164334927651
0.4140625,0.9585059374274499
0.421875,0.9455185263860523
0.4296875,0.9306997829682754
0.4375,0.9142498992572412
0.4453125,0.8963925638335875
0.453125,0.8773443303217611
0.4609375,0.8572998082368004
0.46875,0.8363954314336095
0.4765625,0.8147143107142207
0.484375,0.7921148710956081
0.4921875,0.7681954661698716
0.5,0.6977285856176746
0.5078125,0.6815155134350258
0.515625,0.6665234496758934
0.5234375,0.6529227860945043
0.53125,0.6405161176750122
0.5390625,0.6295301555451261
0.546875,0.6200314946627531
0.5546875,0.6121371095911821
0.5625,0.6058083906496496
0.5703125,0.6009534568938801
0.578125,0.5973507079845122
0.5859375,0.5947579055034153
0.59375,0.592903427202312
0.6015625,0.591574273901386
0.609375,0.5905908633526216
0.6171875,0.5898424003970871
0.625,0.5892386122540785
0.6328125,0.588723905658131
0.640625,0.5882308843250649
0.6484375,0.5876922128371205
0.65625,0.5869982186816652
0.6640625,0.5860086648162035
0.671875,0.5845154350800302
0.6796875,0.5822645900148931
0.6875,0.5789362987328551
0.6953125,0.5741945606349241
0.703125,0.5676935719280475
0.7109375,0.5591582635081261
0.71875,0.5484009065418234
0.7265625,0.5354069992107455
0.734375,0.5203208333298367
0.7421875,0.5035006835699266
0.75,0.4854398614466041
0.7578125,0.4667819954836953
0.765625,0.4481844871931751
0.7734375,0.4303253609600332
0.78125,0.41375151981757324
0.7890625,0.3989219919782691
0.796875,0.3860825019108544
0.8046875,0.3753643050371003
0.8125,0.36669640622215505
0.8203125,0.3599419242569043
0.828125,0.35483159025282346
0.8359375,0.3511032368078217
0.84375,0.3484313830351068
0.8515625,0.34654413382286015
0.859375,0.3451262745494321
0.8671875,0.3438991018009092
0.875,0.3424721011230797
0.8828125,0.3403560237141745
0.890625,0.33670379513346715
0.8984375,0.33018297547717324
0.90625,0.31855450706451094
0.9140625,0.2986653435904514
0.921875,0.2671701003773661
0.9296875,0.22429070851543534
0.9375,0.17907174612844792
0.9453125,0.14645025524304686
0.953125,0.13125640179884182
0.9609375,0.12656237262890924
0.96875,0.12533287829671788
0.9765625,0.1251086802523108
0.984375,0.1250006170097299
0.9921875,0.12503180598147212


==> figs/data/modsod_n2.csv <==
x,rho
-1.0,0.12499361001412959
-0.998046875,0.12500609139126723
-0.99609375,0.12499386354629698
-0.994140625,0.12500603222322884
-0.9921875,0.12499395611983882
-0.990234375,0.12500594133484375
-0.98828125,0.12499405514278587
-0.986328125,0.12500584429700587
-0.984375,0.1249941549241997
-0.982421875,0.12500574596722955
-0.98046875,0.12499425424644191
-0.978515625,0.12500564738610218
-0.9765625,0.12499435312228069
-0.974609375,0.1250055487476952
-0.97265625,0.12499445172239544
-0.970703125,0.12500545008796177
-0.96875,0.12499455019899046
-0.966796875,0.1250053514246845
-0.96484375,0.12499464868713488
-0.962890625,0.12500525278722427
-0.9609375,0.12499474727134577
-0.958984375,0.1250051542491961
-0.95703125,0.12499484603797166
-0.955078125,0.12500505589649152
-0.953125,0.12499494508894245
-0.951171875,0.12500495783296636
-0.94921875,0.12499504454595574
-0.947265625,0.1250048601932653
-0.9453125,0.1249951445623208
-0.943359375,0.1250047631513546
-0.94140625,0.12499524533535328
-0.939453125,0.12500466693313922
-0.9375,0.12499534712223169
-0.935546875,0.12500457183298375
-0.93359375,0.12499545025940635
-0.931640625,0.12500447823563177
-0.9296875,0.12499555518800776
-0.927734375,0.1250043866450999
-0.92578125,0.12499566248721394
-0.923828125,0.1250042977219925
-0.921875,0.12499577291744984
-0.919921875,0.12500421233316603
-0.91796875,0.12499588747759081
-0.916015625,0.12500413161637666
-0.9140625,0.12499600747923657
-0.912109375,0.12500405706582235
-0.91015625,0.12499613464405375
-0.908203125,0.12500399064402815
-0.90625,0.12499627123197568
-0.904296875,0.12500393492837727
-0.90234375,0.12499642020934998
-0.900390625,0.1250038933037809
-0.8984375,0.12499658546923675
-0.896484375,0.12500387021533005
-0.89453125,0.12499677212054211
-0.892578125,0.12500387149971343
-0.890625,0.12499698686726565
-0.888671875,0.12500390481953938
-0.88671875,0.12499723850532354
-0.884765625,0.1250039802318947
-0.8828125,0.12499753857191916
-0.880859375,0.12500411092956773
-0.87890625,0.12499790218925044
-0.876953125,0.12500431419929506
-0.875,0.12499834914708345
-0.873046875,0.12500461263812962
-0.87109375,0.12499890525677763
-0.869140625,0.1250050356439254
-0.8671875,0.12499960396417194
-0.865234375,0.1250056211229063
-0.86328125,0.12500048809953024
-0.861328125,0.12500641720226463
-0.859375,0.12500161143263985
-0.857421875,0.12500748346433938
-0.85546875,0.1250030393671455
-0.853515625,0.1250088908277749
-0.8515625,0.12500484767794479
-0.849609375,0.12501071876371092
-0.84765625,0.12500711779853785
-0.845703125,0.12501304824378445
-0.84375,0.12500992706075761
-0.841796875,0.12501594898733226
-0.83984375,0.1250133328258782
-0.837890625,0.12501946055872332
-0.8359375,0.1250173509310692
-0.833984375,0.125023568869173
-0.83203125,0.12502193136918513
-0.830078125,0.12502818255173062
-0.828125,0.12502693736044165
-0.826171875,0.12503311718505708
-0.82421875,0.12503213782328743
-0.822265625,0.12503809994128037
-0.8203125,0.12503722968697006
-0.818359375,0.12504281789527388
-0.81640625,0.1250419262043144
-0.814453125,0.12504707136027837
-0.8125,0.12504622172709826
-0.810546875,0.12505123753732292
-0.80859375,0.1250512196417558
-0.806640625,0.1250577757862871
-0.8046875,0.1250619057471153
-0.802734375,0.12507638174685265
-0.80078125,0.12509676999350694
-0.798828125,0.125141972072216
-0.796875,0.12522137503780265
-0.794921875,0.12537699794057242
-0.79296875,0.12566279692402704
-0.791015625,0.12619726111595223
-0.7890625,0.127165339517332
-0.787109375,0.12888135207751025
-0.78515625,0.1317713564228944
-0.783203125,0.13630538427369693
-0.78125,0.14272744499343154
-0.779296875,0.1507660314539986
-0.77734375,0.15956442865498652
-0.775390625,0.16804290650908243
-0.7734375,0.17536506666110196
-0.771484375,0.18116688154284272
-0.76953125,0.18547936979512664
-0.767578125,0.18854364207737864
-0.765625,0.19065438133473817
-0.763671875,0.19207864151157067
-0.76171875,0.1930266666714901
-0.759765625,0.1936525317268984
-0.7578125,0.1940637439797243
-0.755859375,0.19433362325667386
-0.75390625,0.19451096219800926
-0.751953125,0.1946281447159829
-0.75,0.19470622245726207
-0.748046875,0.19475905556000428
-0.74609375,0.19479549006155683
-0.744140625,0.19482137954833495
-0.7421875,0.194840364831906
-0.740234375,0.19485491248788483
-0.73828125,0.19486648106515436
-0.736328125,0.19487612263146314
-0.734375,0.19488439289766313
-0.732421875,0.1948917591200023
-0.73046875,0.19489840872681533
-0.728515625,0.194904569206328
-0.7265625,0.19491028034022084
-0.724609375,0.19491567165313547
-0.72265625,0.1949207250308498
-0.720703125,0.19492552951552586
-0.71875,0.19493004492862154
-0.716796875,0.1949343427681452
-0.71484375,0.19493837474459738
-0.712890625,0.19494220381855923
-0.7109375,0.19494577883117675
-0.708984375,0.19494915769050217
-0.70703125,0.1949522882143002
-0.705078125,0.19495522458648662
-0.703125,0.19495791414813332
-0.701171875,0.19496040784352614
-0.69921875,0.19496265258446802
-0.697265625,0.19496469621005055
-0.6953125,0.19496648504021888
-0.693359375,0.1949680637668581
-0.69140625,0.1949693778371658
-0.689453125,0.1949704686267096
-0.6875,0.19497128032558894
-0.685546875,0.19497185069637143
-0.68359375,0.1949721221677469
-0.681640625,0.19497212844457273
-0.6796875,0.19497180954540597
-0.677734375,0.19497119451060424
-0.67578125,0.1949702201630742
-0.673828125,0.1949689101724446
-0.671875,0.19496719740905752
-0.669921875,0.19496509972732326
-0.66796875,0.19496254602129434
-0.666015625,0.19495954944565025
-0.6640625,0.194956037911403
-0.662109375,0.19495202643268325
-0.66015625,0.19494745435052682
-0.658203125,0.19494236080982913
-0.65625,0.1949367344409234
-0.654296875,0.1949307008554705
-0.65234375,0.1949243972758969
-0.650390625,0.19491818988233622
-0.6484375,0.19491259723400284
-0.646484375,0.19490856888444977
-0.64453125,0.19490749656758247
-0.642578125,0.19491160054746373
-0.640625,0.19492407976777917
-0.638671875,0.19494965756429328
-0.63671875,0.19499491437372937
-0.634765625,0.19506901700715626
-0.6328125,0.19518422269526944
-0.630859375,0.19535672700125603
-0.62890625,0.19560720052199282
-0.626953125,0.19596152584023174
-0.625,0.1964510357294823
-0.623046875,0.19711270895332908
-0.62109375,0.19798860184100245
-0.619140625,0.19912496134074284
-0.6171875,0.2005703451139825
-0.615234375,0.20237327534424884
-0.61328125,0.2045789051769452
-0.611328125,0.20722540640335968
-0.609375,0.21033978999676126
-0.607421875,0.2139340780013947
-0.60546875,0.2180017345816761
-0.603515625,0.2225153622003909
-0.6015625,0.22742557135728883
-0.599609375,0.23266185623852587
-0.59765625,0.23813510857576614
-0.595703125,0.24374217279248292
-0.59375,0.24937163032076978
-0.591796875,0.25491073941625114
-0.58984375,0.2602523825722319
-0.587890625,0.26530172365035065
-0.5859375,0.2699814574382516
-0.583984375,0.274235544722042
-0.58203125,0.27803073357451524
-0.580078125,0.281356239685968
-0.578125,0.28422143491529966
-0.576171875,0.28665235518148874
-0.57421875,0.28868721785993395
-0.572265625,0.2903718839153016
-0.5703125,0.29175543147540345
-0.568359375,0.29288656932522344
-0.56640625,0.29381078236641583
-0.564453125,0.2945686044594904
-0.5625,0.2951946272848845
-0.560546875,0.29571740512967076
-0.55859375,0.29615973692258224
-0.556640625,0.29653942970970726
-0.5546875,0.29687005670481104
-0.552734375,0.29716187844496184
-0.55078125,0.2974225382479626
-0.548828125,0.2976577851835754
-0.546875,0.2978719166378597
-0.544921875,0.2980682420443844
-0.54296875,0.29824929683913975
-0.541015625,0.29841711755698763
-0.5390625,0.2985733136104215
-0.537109375,0.2987192371167337
-0.53515625,0.2988559826694748
-0.533203125,0.2989845061762417
-0.53125,0.2991055917829528
-0.529296875,0.2992199468556043
-0.52734375,0.29932815411400887
-0.525390625,0.2994307547286225
-0.5234375,0.2995281934491234
-0.521484375,0.29962089507011364
-0.51953125,0.2997092060469619
-0.517578125,0.2997934668345023
-0.515625,0.29987395171113185
-0.513671875,0.29995093831617015
-0.51171875,0.3000246466072827
-0.509765625,0.3000953063603432
-0.5078125,0.3001630957876517
-0.505859375,0.30022820746871876
-0.50390625,0.30029078694129374
-0.501953125,0.3003509973649364
-0.5,0.3004089582734674
-0.498046875,0.30046480917437784
-0.49609375,0.30051864857769706
-0.494140625,0.30057059667333824
-0.4921875,0.30062073470614437
-0.490234375,0.30066916683467565
-0.48828125,0.300715959894169
-0.486328125,0.3007612045157874
-0.484375,0.3008049553027742
-0.482421875,0.3008472912751453
-0.48046875,0.30088825647750345
-0.478515625,0.3009279198107489
-0.4765625,0.30096631609678937
-0.474609375,0.30100350538161647
-0.47265625,0.3010395145598948
-0.470703125,0.3010743964777816
-0.46875,0.3011081729602156
-0.466796875,0.3011408960739717
-0.46484375,0.3011725984085043
-0.462890625,0.30120336982581963
-0.4609375,0.30123334207482566
-0.458984375,0.30126283029363266
-0.45703125,0.30129243103802067
-0.455078125,0.3013233385353076
-0.453125,0.30135768226958753
-0.451171875,0.3013991208484335
-0.44921875,0.301453431946888
-0.447265625,0.3015292253423344
-0.4453125,0.30163839274858156
-0.443359375,0.30179631759935605
-0.44140625,0.30202144494932864
-0.439453125,0.3023343543608074
-0.4375,0.30275619371528106
-0.435546875,0.3033069358358514
-0.43359375,0.30400358040648273
-0.431640625,0.3048588539399753
-0.4296875,0.30588041166910607
-0.427734375,0.3070708139795526
-0.42578125,0.308427962764963
-0.423828125,0.30994602099920043
-0.421875,0.3116163886645762
-0.419921875,0.3134287699927695
-0.41796875,0.3153720034486504
-0.416015625,0.31743480870173524
-0.4140625,0.31960623418959877
-0.412109375,0.32187603189695335
-0.41015625,0.32423478976983766
-0.408203125,0.32667405883067496
-0.40625,0.3291863098295633
-0.404296875,0.3317649399366074
-0.40234375,0.3344041587550588
-0.400390625,0.33709895358092934
-0.3984375,0.33984496173005346
-0.396484375,0.34263843178810716
-0.39453125,0.3454761066098012
-0.392578125,0.3483551938683946
-0.390625,0.3512732673008029
-0.388671875,0.35422824856615276
-0.38671875,0.3572183272262637
-0.384765625,0.3602419515744533
-0.3828125,0.3632977655622839
-0.380859375,0.36638460507791304
-0.37890625,0.3695014497953029
-0.376953125,0.3726474214182571
-0.375,0.37582174892105624
-0.373046875,0.37902376565675083
-0.37109375,0.3822528871236789
-0.369140625,0.38550860422338035
-0.3671875,0.3887904733233392
-0.365234375,0.3920981032258629
-0.36328125,0.3954311578780974
-0.361328125,0.3987893346872633
-0.359375,0.40217238091350516
-0.357421875,0.4055800605691538
-0.35546875,0.40901218679054635
-0.353515625,0.4124685730571063
-0.3515625,0.41594908654047064
-0.349609375,0.419453575809413
-0.34765625,0.42298195531142546
-0.345703125,0.4265340952885086
-0.34375,0.43010995558304965
-0.341796875,0.433709414449629
-0.33984375,0.4373324795912151
-0.337890625,0.4409790231679373
-0.3359375,0.44464910614374553
-0.333984375,0.44834258125216647
-0.33203125,0.4520595685157022
-0.330078125,0.455799891067419
-0.328125,0.4595637309423307
-0.326171875,0.4633508774641113
-0.32421875,0.46716157179415196
-0.322265625,0.4709955732628659
-0.3203125,0.47485317195453725
-0.318359375,0.47873410927698634
-0.31640625,0.48263870715589796
-0.314453125,0.48656670759201653
-0.3125,0.49051844303182285
-0.310546875,0.4944936774698627
-0.30859375,0.4984927320541508
-0.306640625,0.5025154131088327
-0.3046875,0.5065620068779478
-0.302734375,0.5106322459676962
-0.30078125,0.5147263400978421
-0.298828125,0.5188441582958856
-0.296875,0.5229858069006076
-0.294921875,0.527151145612303
-0.29296875,0.5313402420000136
-0.291015625,0.5355529810938778
-0.2890625,0.5397893990973279
-0.287109375,0.5440493975336617
-0.28515625,0.5483329859929633
-0.283203125,0.5526400757958047
-0.28125,0.5569706528998372
-0.279296875,0.5613246331409992
-0.27734375,0.5657019805846514
-0.275390625,0.5701026112340727
-0.2734375,0.5745264680998298
-0.271484375,0.5789734636133924
-0.26953125,0.5834435198811734
-0.267578125,0.5879365424058136
-0.265625,0.5924524319901852
-0.263671875,0.5969910840690414
-0.26171875,0.6015523772768746
-0.259765625,0.6061361939355011
-0.2578125,0.6107423892296415
-0.255859375,0.615370829318904
-0.25390625,0.6200213442639588
-0.251953125,0.6246937809266049
-0.25,0.6293879421812545
-0.248046875,0.6341036522975638
-0.24609375,0.6388406845039354
-0.244140625,0.6435988369574732
-0.2421875,0.6483778503616423
-0.240234375,0.6531774929490248
-0.23828125,0.6579974695678971
-0.236328125,0.6628375143566548
-0.234375,0.6676972924850286
-0.232421875,0.6725764994011926
-0.23046875,0.6774747562289268
-0.228515625,0.6823917146310696
-0.2265625,0.687326946714079
-0.224609375,0.6922800546834459
-0.22265625,0.6972505559841891
-0.220703125,0.7022379970317729
-0.21875,0.7072418342154685
-0.216796875,0.7122615510773243
-0.21484375,0.7172965357207467
-0.212890625,0.7223462008840169
-0.2109375,0.7274098582257542
-0.208984375,0.7324868408015373
-0.20703125,0.737576374638727
-0.205078125,0.7426777031775675
-0.203125,0.7477899564983331
-0.201171875,0.752912277333981
-0.19921875,0.7580436882717881
-0.197265625,0.7631832189852042
-0.1953125,0.7683297716992454
-0.193359375,0.7734822493265242
-0.19140625,0.778639419460609
-0.189453125,0.7838000431371427
-0.1875,0.7889627376024061
-0.185546875,0.7941261054571305
-0.18359375,0.7992885964393207
-0.181640625,0.8044486367479313
-0.1796875,0.8096044900811702
-0.177734375,0.8147543869821824
-0.17578125,0.819896385388134
-0.173828125,0.8250284998934571
-0.171875,0.8301485620935026
-0.169921875,0.8352543497257233
-0.16796875,0.8403434471371924
-0.166015625,0.8454133743439814
-0.1640625,0.8504614480171451
-0.162109375,0.8554849105983007
-0.16015625,0.8604807922864576
-0.158203125,0.8654460404660609
-0.15625,0.8703773832882611
-0.154296875,0.8752714598068455
-0.15234375,0.8801246858811549
-0.150390625,0.8849333855726156
-0.1484375,0.8896936602468242
-0.146484375,0.8944015219502891
-0.14453125,0.8990527667438475
-0.142578125,0.9036431109392763
-0.140625,0.9081680698329353
-0.138671875,0.9126230978070239
-0.13671875,0.9170034737166247
-0.134765625,0.921304445909112
-0.1328125,0.9255211255004296
-0.130859375,0.9296486372829225
-0.12890625,0.9336820219453096
-0.126953125,0.9376163935574026
-0.125,0.9414468513741098
-0.123046875,0.9451686440379217
-0.12109375,0.9487770908988308
-0.119140625,0.9522677522133235
-0.1171875,0.9556363588794663
-0.115234375,0.958878986732837
-0.11328125,0.9619919922734139
-0.111328125,0.964972187744004
-0.109375,0.9678167789452087
-0.107421875,0.970523536321144
-0.10546875,0.973090729571385
-0.103515625,0.9755172887720143
-0.1015625,0.9778027295577644
-0.099609375,0.9799472977652873
-0.09765625,0.9819518788776439
-0.095703125,0.9838181201743977
-0.09375,0.9855483192318216
-0.091796875,0.987145519334443
-0.08984375,0.9886133742097717
-0.087890625,0.9899562154346279
-0.0859375,0.9911788940038495
-0.083984375,0.9922868222080368
-0.08203125,0.993285796465878
-0.080078125,0.9941820198803589
-0.078125,0.9949819141278107
-0.076171875,0.9956921317078529
-0.07421875,0.9963193667161059
-0.072265625,0.9968703669483981
-0.0703125,0.9973517535425371
-0.068359375,0.9977700422822426
-0.06640625,0.9981314803581415
-0.064453125,0.9984420837045032
-0.0625,0.9987074960186177
-0.060546875,0.99893304547475
-0.05859375,0.9991236275077148
-0.056640625,0.9992837806908633
-0.0546875,0.9994175915125254
-0.052734375,0.9995287863596455
-0.05078125,0.9996206542220609
-0.048828125,0.9996961500325885
-0.046875,0.999757830166259
-0.044921875,0.9998079619045716
-0.04296875,0.9998484666422778
-0.041015625,0.9998810307244614
-0.0390625,0.9999070520974472
-0.037109375,0.9999277488276254
-0.03515625,0.9999441061366792
-0.033203125,0.9999569801681629
-0.03125,0.9999670435875948
-0.029296875,0.9999748833281555
-0.02734375,0.9999809439880067
-0.025390625,0.9999856191977379
-0.0234375,0.9999891928076305
-0.021484375,0.9999919241268644
-0.01953125,0.9999939873559275
-0.017578125,0.9999955512777429
-0.015625,0.9999967176059579
-0.013671875,0.9999975958265758
-0.01171875,0.9999982411736271
-0.009765625,0.9999987253002974
-0.0078125,0.9999990745300967
-0.005859375,0.999999336942615
-0.00390625,0.9999995214366703
-0.001953125,0.99999966169487
0.0,0.9999997564726726
0.001953125,0.9999998307868242
0.00390625,0.9999998777328497
0.005859375,0.999999917140268
0.0078125,0.999999939129886
0.009765625,0.9999999603983833
0.01171875,0.9999999696580044
0.013671875,0.999999981654266
0.015625,0.9999999845814451
0.017578125,0.999999991896333
0.01953125,0.9999999917696203
0.021484375,0.9999999967312941
0.0234375,0.9999999951967524
0.025390625,0.9999999989619842
0.02734375,0.9999999968296295
0.029296875,0.9999999999615969
0.03125,0.9999999976223108
0.033203125,1.0000000003897387
0.03515625,0.9999999980285879
0.037109375,1.0000000005570793
0.0390625,0.9999999982601754
0.041015625,1.0000000006072194
0.04296875,0.9999999984140215
0.044921875,1.0000000006052507
0.046875,0.9999999985336502
0.048828125,1.0000000005801837
0.05078125,0.9999999986383421
0.052734375,1.0000000005447396
0.0546875,0.9999999987364679
0.056640625,1.0000000005043979
0.05859375,0.9999999988316199
0.060546875,1.000000000461504
0.0625,0.9999999989253726
0.064453125,1.0000000004170901
0.06640625,0.9999999990183972
0.068359375,1.000000000371587
0.0703125,0.9999999991109949
0.072265625,1.000000000325206
0.07421875,0.9999999992033519
0.076171875,1.0000000002780687
0.078125,0.9999999992955649
0.080078125,1.000000000230257
0.08203125,0.9999999993877199
0.083984375,1.000000000181812
0.0859375,0.9999999994798698
0.087890625,1.000000000132794
0.08984375,0.999999999572081
0.091796875,1.0000000000832592
0.09375,0.9999999996644346
0.095703125,1.0000000000332452
0.09765625,0.9999999997569634
0.099609375,0.9999999999827864
0.1015625,0.9999999998497239
0.103515625,0.9999999999319423
0.10546875,0.9999999999428006
0.107421875,0.9999999998807375
0.109375,1.0000000000362115
0.111328125,0.9999999998292194
0.11328125,1.0000000001300364
0.115234375,0.9999999997774343
0.1171875,1.000000000224326
0.119140625,0.9999999997254082
0.12109375,1.0000000003191392
0.123046875,0.9999999996732005
0.125,1.0000000004145135
0.126953125,0.9999999996208359
0.12890625,1.0000000005105312
0.130859375,0.9999999995683558
0.1328125,1.0000000006072478
0.134765625,0.9999999995158325
0.13671875,1.000000000704732
0.138671875,0.999999999463285
0.140625,1.0000000008030203
0.142578125,0.9999999994107602
0.14453125,1.0000000009021928
0.146484375,0.9999999993583155
0.1484375,1.0000000010023178
0.150390625,0.999999999306001
0.15234375,1.0000000011034733
0.154296875,0.9999999992538616
0.15625,1.0000000012057149
0.158203125,0.999999999201976
0.16015625,1.0000000013091548
0.162109375,0.9999999991503985
0.1640625,1.0000000014138688
0.166015625,0.9999999990992101
0.16796875,1.0000000015199408
0.169921875,0.9999999990484728
0.171875,1.0000000016274666
0.173828125,0.9999999989982531
0.17578125,1.0000000017365418
0.177734375,0.9999999989486615
0.1796875,1.0000000018472899
0.181640625,0.9999999988997724
0.18359375,1.000000001959816
0.185546875,0.9999999988516844
0.1875,1.0000000020742565
0.189453125,0.9999999988045173
0.19140625,1.0000000021907285
0.193359375,0.999999998758379
0.1953125,1.0000000023093862
0.197265625,0.9999999987134008
0.19921875,1.0000000024304128
0.201171875,0.9999999986697597
0.203125,1.0000000025539864
0.205078125,0.9999999986275849
0.20703125,1.0000000026802576
0.208984375,0.9999999985870446
0.2109375,1.000000002809447
0.212890625,0.9999999985483384
0.21484375,1.0000000029417981
0.216796875,0.9999999985116856
0.21875,1.0000000030775502
0.220703125,0.9999999984773269
0.22265625,1.0000000032169778
0.224609375,0.9999999984455191
0.2265625,1.0000000033604028
0.228515625,0.9999999984165657
0.23046875,1.0000000035081298
0.232421875,0.9999999983907789
0.234375,1.0000000036605765
0.236328125,0.9999999983685558
0.23828125,1.0000000038181267
0.240234375,0.9999999983502815
0.2421875,1.0000000039812684
0.244140625,0.9999999983364588
0.24609375,1.0000000041505248
0.248046875,0.9999999983275791
0.25,1.000000004326465
0.251953125,0.9999999983242629
0.25390625,1.0000000045097812
0.255859375,0.999999998327185
0.2578125,1.0000000047012114
0.259765625,0.9999999983371122
0.26171875,1.0000000049016033
0.263671875,0.9999999983549349
0.265625,1.0000000051119668
0.267578125,0.9999999983816891
0.26953125,1.0000000053333997
0.271484375,0.9999999984185278
0.2734375,1.0000000055672014
0.275390625,0.9999999984668114
0.27734375,1.0000000058148455
0.279296875,0.9999999985281068
0.28125,1.0000000060780674
0.283203125,0.999999998604249
0.28515625,1.000000006358873
0.287109375,0.9999999986974042
0.2890625,1.0000000066596433
0.291015625,0.9999999988101086
0.29296875,1.000000006983152
0.294921875,0.9999999989453522
0.296875,1.0000000073327193
0.298828125,0.9999999991067575
0.30078125,1.000000007712297
0.302734375,0.9999999992986159
0.3046875,1.0000000081266442
0.306640625,0.9999999995261413
0.30859375,1.000000008581527
0.310546875,0.9999999997956969
0.3125,1.0000000090839953
0.314453125,1.0000000001150646
0.31640625,1.0000000096427082
0.318359375,1.0000000004938094
0.3203125,1.0000000102682018
0.322265625,1.0000000009433998
0.32421875,1.000000010972583
0.326171875,1.0000000014756425
0.328125,1.0000000117651753
0.330078125,1.0000000020925273
0.33203125,1.0000000126301187
0.333984375,1.0000000027381735
0.3359375,1.0000000134258245
0.337890625,1.0000000030931109
0.33984375,1.0000000134720153
0.341796875,1.000000001759649
0.34375,1.0000000099696034
0.345703125,0.9999999932480363
0.34765625,0.9999999923490158
0.349609375,0.9999999575594465
0.3515625,0.9999999234051482
0.353515625,0.9999998266338149
0.35546875,0.99999968072379
0.357421875,0.9999993840406144
0.359375,0.9999988882821019
0.361328125,0.999997988052889
0.36328125,0.9999964707680361
0.365234375,0.999993870391057
0.3671875,0.9999895761096876
0.369140625,0.999982521860893
0.37109375,0.9999712207734242
0.373046875,0.9999533555682305
0.375,0.9999257074277724
0.376953125,0.9998836279354211
0.37890625,0.9998208667823227
0.380859375,0.9997289670425084
0.3828125,0.99959708438221
0.384765625,0.9994114578958456
0.38671875,0.9991554318557981
0.388671875,0.9988092557489933
0.390625,0.998350571358859
0.392578125,0.9977547636577475
0.39453125,0.996996036950367
0.396484375,0.9960482909139439
0.3984375,0.9948865845978726
0.400390625,0.9934881694303537
0.40234375,0.9918338578305695
0.404296875,0.9899086945206663
0.40625,0.9877027701979824
0.408203125,0.9852112070696469
0.41015625,0.982434277399364
0.412109375,0.979376748176481
0.4140625,0.9760475050190626
0.416015625,0.9724585528043891
0.41796875,0.9686244797278117
0.419921875,0.9645614295728081
0.421875,0.9602866693282498
0.423828125,0.9558177227841737
0.42578125,0.9511721592694579
0.427734375,0.9463669398772927
0.4296875,0.9414184301381645
0.431640625,0.9363419263501883
0.43359375,0.9311518411195837
0.435546875,0.9258613494510579
0.4375,0.92048268713824
0.439453125,0.9150268609203003
0.44140625,0.9095040113085218
0.443359375,0.9039231471469483
0.4453125,0.8982925402174128
0.447265625,0.8926194606651028
0.44921875,0.8869105833470202
0.451171875,0.8811717130695506
0.453125,0.8754081902586244
0.455078125,0.8696246039195182
0.45703125,0.8638251870026159
0.458984375,0.8580135220063579
0.4609375,0.8521929146870234
0.462890625,0.8463661043948353
0.46484375,0.8405355978086548
0.466796875,0.834703406212367
0.46875,0.8288713058088208
0.470703125,0.823040641803856
0.47265625,0.8172124509207023
0.474609375,0.8113874067166512
0.4765625,0.8055656737787981
0.478515625,0.7997471422050397
0.48046875,0.7939307284942356
0.482421875,0.7881152183680251
0.484375,0.7822973199704033
0.486328125,0.7764738830250073
0.48828125,0.770636707449348
0.490234375,0.7647782900692037
0.4921875,0.7588758678291502
0.494140625,0.7529081961613702
0.49609375,0.7467810948013311
0.498046875,0.7403868530570848
0.5,0.7196821961993278
0.501953125,0.7139261633659935
0.50390625,0.7084916299498621
0.505859375,0.7032978005023418
0.5078125,0.6982368228853941
0.509765625,0.6932907325205956
0.51171875,0.6884321011635366
0.513671875,0.68365503446053
0.515625,0.678949917751211
0.517578125,0.6743154170674649
0.51953125,0.6697486240893868
0.521484375,0.6652506936530309
0.5234375,0.66082220402589
0.525390625,0.656466094898435
0.52734375,0.6521852908430218
0.529296875,0.6479843056699478
0.53125,0.6438680053291267
0.533203125,0.6398424727549477
0.53515625,0.6359143957758595
0.537109375,0.6320914720411743
0.5390625,0.6283821443654558
0.541015625,0.6247956734210597
0.54296875,0.621342041101807
0.544921875,0.6180317345074314
0.546875,0.6148756823986616
0.548828125,0.6118847519490036
0.55078125,0.6090696225187157
0.552734375,0.6064400048198859
0.5546875,0.6040044309999638
0.556640625,0.6017692826131071
0.55859375,0.5997386060673459
0.560546875,0.5979131651521616
0.5625,0.5962905276055855
0.564453125,0.5948644399228988
0.56640625,0.593625439823274
0.568359375,0.5925607408240502
0.5703125,0.5916554057315828
0.572265625,0.5908926200068786
0.57421875,0.5902551387907865
0.576171875,0.5897255652693842
0.578125,0.5892876562845757
0.580078125,0.5889262560573572
0.58203125,0.5886282269832211
0.583984375,0.5883819556688793
0.5859375,0.5881779544933574
0.587890625,0.5880080812668883
0.58984375,0.5878659927967297
0.591796875,0.587746261246809
0.59375,0.5876448305406399
0.595703125,0.5875581395378879
0.59765625,0.5874836467728212
0.599609375,0.5874189926143556
0.6015625,0.5873625985315551
0.603515625,0.587312861229974
0.60546875,0.5872688113757131
0.607421875,0.5872293238895372
0.609375,0.5871938203462195
0.611328125,0.5871614826835585
0.61328125,0.5871319882736677
0.615234375,0.5871047189864569
0.6171875,0.5870795222613957
0.619140625,0.5870559109151061
0.62109375,0.5870338464375948
0.623046875,0.5870129270457275
0.625,0.586993191111832
0.626953125,0.586974292050558
0.62890625,0.5869563206155756
0.630859375,0.5869389656575684
0.6328125,0.5869223544131216
0.634765625,0.5869061983792657
0.63671875,0.5868906509880759
0.638671875,0.5868754380178979
0.640625,0.5868607322996675
0.642578125,0.5868462682442968
0.64453125,0.5868322334366786
0.646484375,0.5868183669634188
0.6484375,0.5868048678914307
0.650390625,0.5867914771239429
0.65234375,0.5867784028421661
0.654296875,0.5867653856167434
0.65625,0.5867526409326684
0.658203125,0.5867399072490801
0.66015625,0.5867274057291237
0.662109375,0.5867148708603646
0.6640625,0.5867025274451598
0.666015625,0.5866901032196116
0.66796875,0.586677822957773
0.669921875,0.5866654021658145
0.671875,0.5866530576928483
0.673828125,0.5866404808735987
0.67578125,0.5866278631322726
0.677734375,0.5866148456880338
0.6796875,0.5866015570624179
0.681640625,0.5865875344311866
0.68359375,0.5865727675288752
0.685546875,0.5865565838596591
0.6875,0.5865386903300819
0.689453125,0.5865180111497581
0.69140625,0.5864937152770513
0.693359375,0.5864639930275239
0.6953125,0.5864270556327406
0.697265625,0.5863798363705413
0.69921875,0.5863189507507941
0.701171875,0.5862393132994399
0.703125,0.5861350561539608
0.705078125,0.585998066402821
0.70703125,0.5858188796284597
0.708984375,0.5855851662886805
0.7109375,0.5852826447519429
0.712890625,0.5848935763699139
0.71484375,0.584397775161241
0.716796875,0.5837712025353661
0.71875,0.5829871779550496
0.720703125,0.5820151835506018
0.72265625,0.5808223879526395
0.724609375,0.579372763678054
0.7265625,0.5776290112722909
0.728515625,0.5755520475654821
0.73046875,0.5731033524255531
0.732421875,0.5702448030710547
0.734375,0.5669413681562955
0.736328125,0.5631611572162076
0.73828125,0.5588782781399005
0.740234375,0.5540728707714849
0.7421875,0.5487338582715479
0.744140625,0.5428586748222864
0.74609375,0.5364556115582796
0.748046875,0.529542960293528
0.75,0.5221507010056421
0.751953125,0.5143188734684289
0.75390625,0.5060984717091981
0.755859375,0.4975490089422244
0.7578125,0.48873864413272256
0.759765625,0.47974108068072646
0.76171875,0.47063511015177756
0.763671875,0.46150113635187096
0.765625,0.4524204323467224
0.767578125,0.4434716684698529
0.76953125,0.4347302199810156
0.771484375,0.4262650776716514
0.7734375,0.4181385021326408
0.775390625,0.4104036178293549
0.77734375,0.4031046085994335
0.779296875,0.3962751550439322
0.78125,0.38993923067704106
0.783203125,0.38411038542420317
0.78515625,0.37879306932805445
0.787109375,0.3739826191005682
0.7890625,0.36966693965950637
0.791015625,0.36582695917670993
0.79296875,0.3624384552410751
0.794921875,0.3594727251437338
0.796875,0.3568983002463125
0.798828125,0.3546816273364894
0.80078125,0.3527885697117715
0.802734375,0.35118490496313537
0.8046875,0.3498374581003969
0.806640625,0.3487144211560927
0.80859375,0.3477860580522815
0.810546875,0.34702487466896353
0.8125,0.3464058993655398
0.814453125,0.3459067775184525
0.81640625,0.34550766753538303
0.818359375,0.34519135333806533
0.8203125,0.34494280870673455
0.822265625,0.34474942098739947
0.82421875,0.3446002728052034
0.826171875,0.3444865573389547
0.828125,0.3444006124396971
0.830078125,0.34433658848971854
0.83203125,0.3442892512004119
0.833984375,0.3442549425332648
0.8359375,0.34423014989777145
0.837890625,0.344212783431185
0.83984375,0.3442004953436566
0.841796875,0.34419228668433877
0.84375,0.34418655381011265
0.845703125,0.34418303492727426
0.84765625,0.34418056018669646
0.849609375,0.3441793497120915
0.8515625,0.344178445884866
0.853515625,0.34417837611931984
0.85546875,0.34417824722934626
0.857421875,0.34417878592394335
0.859375,0.3441790751025891
0.861328125,0.3441799837740433
0.86328125,0.34418052503252794
0.865234375,0.34418168645243274
0.8671875,0.34418239048743515
0.869140625,0.3441837367756308
0.87109375,0.34418454766752843
0.873046875,0.34418603451775037
0.875,0.34418691320618433
0.876953125,0.3441885064047071
0.87890625,0.3441894157386184
0.880859375,0.34419107038568625
0.8828125,0.3441919432029077
0.884765625,0.34419355130330365
0.88671875,0.3441942003049525
0.888671875,0.34419542943721854
0.890625,0.344195251104392
0.892578125,0.3441949933765462
0.89453125,0.34419193663658193
0.896484375,0.34418637646049804
0.8984375,0.3441733241807928
0.900390625,0.34414917071973594
0.90234375,0.3441012924803328
0.904296875,0.3440121715363884
0.90625,0.34384289408300217
0.908203125,0.3435273855996124
0.91015625,0.3429362273933235
0.912109375,0.34183688064087364
0.9140625,0.3397954870852919
0.916015625,0.33603617162726135
0.91796875,0.3291917880942425
0.919921875,0.3170224436686454
0.921875,0.29630419938964525
0.923828125,0.2638718449672618
0.92578125,0.2204119673185538
0.927734375,0.1758196788517128
0.9296875,0.14463290106583465
0.931640625,0.13065918309700947
0.93359375,0.1263636478127484
0.935546875,0.12532199469168293
0.9375,0.1250630289557473
0.939453125,0.1250239640580521
0.94140625,0.12499596787088052
0.943359375,0.12500872258823287
0.9453125,0.1249926942590516
0.947265625,0.12500784401902582
0.94921875,0.1249926244848849
0.951171875,0.12500770240836995
0.953125,0.12499270805732124
0.955078125,0.12500760427798244
0.95703125,0.12499279579115102
0.958984375,0.12500751126088258
0.9609375,0.12499288258263376
0.962890625,0.12500741966533147
0.96484375,0.1249929693976523
0.966796875,0.125007328444909
0.96875,0.12499305686717084
0.970703125,0.125007237170216
0.97265625,0.12499314525320938
0.974609375,0.12500714573387597
0.9765625,0.12499323457921166
0.978515625,0.12500705424480377
0.98046875,0.12499332468555763
0.982421875,0.12500696300851935
0.984375,0.12499341519040308
0.986328125,0.12500687261191015
0.98828125,0.12499350525587087
0.990234375,0.12500678429929304
0.9921875,0.1249935925471902
0.994140625,0.1250067016933341
0.99609375,0.1249936681960234
0.998046875,0.12500672949860375


==> figs/data/modsod_ref.csv <==
x, rho
0,1
0.016506717,1
0.033506717,1
0.049081204,1
0.064655355,1
0.080229673,1
0.095803992,1
0.111378311,1
0.126952798,1
0.142526949,1
0.158101435,1
0.173675754,1
0.189250073,1
0.204824224,1
0.220398879,1
0.235973365,1
0.251547516,1
0.267122171,1
0.282696322,1
0.298270809,1
0.31384496,1
0.329419446,1
0.344993597,1
0.360567581,1
0.376142235,1
0.391716554,1
0.40691544,1
0.414070945,0.982829442
0.419388448,0.968802774
0.427223356,0.945354598
0.434345418,0.924324006
0.441229475,0.904290815
0.448236872,0.8816268
0.458201105,0.85545474
0.46568423,0.830934538
0.474027083,0.806364373
0.481820273,0.786852004
0.489415576,0.765187543
0.498147343,0.741665089
0.505709414,0.720870037
0.513928351,0.701975161
0.520970303,0.681657872
0.528524492,0.663632551
0.534800687,0.644161201
0.541961497,0.624623159
0.548105018,0.605082464
0.557313668,0.586518011
0.571558361,0.586518011
0.585800402,0.586518011
0.60211678,0.586518011
0.61769177,0.586518011
0.633267767,0.586518011
0.648842085,0.586518011
0.664416236,0.586518011
0.679990723,0.586518011
0.695565042,0.586518011
0.711139529,0.586518011
0.726715693,0.586518011
0.741445558,0.586518011
0.755687598,0.586518011
0.769929639,0.586518011
0.771429708,0.340997261
0.78465446,0.341031746
0.799407875,0.340518314
0.81498169,0.340806367
0.830555841,0.340929458
0.846130328,0.340887589
0.861704815,0.340845719
0.877278127,0.341381214
0.892853117,0.341091902
0.908766322,0.340051594
0.926060228,0.340096689
0.930567069,0.125
0.951344369,0.125
0.96691852,0.125
0.982492839,0.125
0.995943828,0.125


==> figs/data/shapes_exact.csv <==
x,u
0.0,0.0
0.001953125,0.0
0.00390625,0.0
0.005859375,0.0
0.0078125,0.0
0.009765625,0.0
0.01171875,0.0
0.013671875,0.0
0.015625,0.0
0.017578125,0.0
0.01953125,0.0
0.021484375,0.0
0.0234375,0.0
0.025390625,8.08710025810397e-09
0.02734375,1.4437067629183844e-08
0.029296875,2.5538128615442305e-08
0.03125,4.476339980789228e-08
0.033203125,7.774652264435136e-08
0.03515625,1.338020595159311e-07
0.037109375,2.281752516942135e-07
0.0390625,3.8556552377672386e-07
0.041015625,6.455825219219458e-07
0.04296875,1.071098102334699e-06
0.044921875,1.7608836091981076e-06
0.046875,2.8685073517009424e-06
0.048828125,4.630258086390269e-06
0.05078125,7.40590856311016e-06
0.052734375,1.1737494664851398e-05
0.0546875,1.8433015372211172e-05
0.056640625,2.868410330490059e-05
0.05859375,4.4229302021123205e-05
0.060546875,6.757760703182271e-05
0.0625,0.0001023103210567961
0.064453125,0.00015348290169986173
0.06640625,0.00022815209983743757
0.068359375,0.0003360569291131185
0.0703125,0.0004904843491102694
0.072265625,0.000709351299698883
0.07421875,0.0010165330398576628
0.076171875,0.0014434626277527933
0.078125,0.0020310167484747384
0.080078125,0.0028316878711370863
0.08203125,0.003912020948560115
0.083984375,0.005355263912221757
0.0859375,0.007264144919575946
0.087890625,0.009763646266282584
0.08984375,0.013003596617826447
0.091796875,0.017160852413344165
0.09375,0.022440789864373166
0.095703125,0.029077786066792274
0.09765625,0.03733433759409935
0.099609375,0.04749845449260125
0.1015625,0.05987898396063107
0.103515625,0.07479856767097899
0.10546875,0.09258402467932032
0.107421875,0.11355408063017292
0.109375,0.13800453252227304
0.111328125,0.16619114133434432
0.11328125,0.1983107722621696
0.115234375,0.23448153927498114
0.1171875,0.27472293796286384
0.119140625,0.31893714588044497
0.12109375,0.36689280910413946
0.123046875,0.4182126947661104
0.125,0.47236655274101486
0.126953125,0.5286703825385297
0.12890625,0.586293039568021
0.130859375,0.6442707445274276
0.1328125,0.7015295982700444
0.134765625,0.7569156806313421
0.13671875,0.8092317631908994
0.138671875,0.8572791370685101
0.140625,0.8999025943634563
0.142578125,0.9360362503774572
0.14453125,0.9647476910563704
0.146484375,0.9852779026142828
0.1484375,0.99707459984654
0.150390625,0.9998169112940332
0.15234375,0.9934298813590282
0.154296875,0.9780878745371239
0.15625,0.9542066659691882
0.158203125,0.9224247190910085
0.16015625,0.8835748270904368
0.162109375,0.8386478760147398
0.1640625,0.7887509288536175
0.166015625,0.7350621004217004
0.16796875,0.6787847772302036
0.169921875,0.621103636674205
0.171875,0.5631446537543374
0.173828125,0.5059408826545047
0.17578125,0.4504053058701102
0.177734375,0.39731150128348264
0.1796875,0.34728233389988694
0.181640625,0.3007863760050027
0.18359375,0.25814133167027736
0.185546875,0.21952341306331472
0.1875,0.1849813999073042
0.189453125,0.15445401156631478
0.19140625,0.12778922565711906
0.193359375,0.1047642720819319
0.1953125,0.08510519601595108
0.197265625,0.06850509424296292
0.19921875,0.05464036291159423
0.201171875,0.04318453002154705
0.203125,0.0338194651582349
0.205078125,0.026243949172789365
0.20703125,0.020179739521907273
0.208984375,0.015375379341611971
0.2109375,0.01160807052926436
0.212890625,0.00868396675334655
0.21484375,0.0064372471149721855
0.216796875,0.004728311997584341
0.21875,0.0034414065856249476
0.220703125,0.002481931325203873
0.22265625,0.001773648070154742
0.224609375,0.0012559404738776458
0.2265625,0.0008812407613211085
0.228515625,0.0006126945440924921
0.23046875,0.0004221019557208069
0.232421875,0.00028814735072155883
0.234375,0.0001949107590597077
0.236328125,0.00013064142530105902
0.23828125,8.676606908559509e-05
0.240234375,5.710088638922609e-05
0.2421875,3.723571459497449e-05
0.244140625,2.406026747527944e-05
0.24609375,1.5405121377099244e-05
0.248046875,9.773580923298311e-06
0.25,6.144212353328199e-06
0.251953125,3.827389282344649e-06
0.25390625,2.3624518780271533e-06
0.255859375,1.444931372700186e-06
0.2578125,8.757000726114975e-07
0.259765625,5.258809829491293e-07
0.26171875,3.1292730622110133e-07
0.263671875,1.845114715051982e-07
0.265625,1.0780209440957477e-07
0.267578125,6.241010882951115e-08
0.26953125,3.5801942978322015e-08
0.271484375,2.035083196751848e-08
0.2734375,1.146256088740084e-08
0.275390625,0.0
0.27734375,0.0
0.279296875,0.0
0.28125,0.0
0.283203125,0.0
0.28515625,0.0
0.287109375,0.0
0.2890625,0.0
0.291015625,0.0
0.29296875,0.0
0.294921875,0.0
0.296875,0.0
0.298828125,0.0
0.30078125,0.0
0.302734375,0.0
0.3046875,0.0
0.306640625,0.0
0.30859375,0.0
0.310546875,0.0
0.3125,0.0
0.314453125,0.0
0.31640625,0.0
0.318359375,0.0
0.3203125,0.0
0.322265625,0.0
0.32421875,0.0
0.326171875,0.0
0.328125,0.0
0.330078125,0.0
0.33203125,0.0
0.333984375,0.0
0.3359375,0.0
0.337890625,0.0
0.33984375,0.0
0.341796875,0.0
0.34375,0.0
0.345703125,0.0
0.34765625,0.0
0.349609375,0.0
0.3515625,1.0
0.353515625,1.0
0.35546875,1.0
0.357421875,1.0
0.359375,1.0
0.361328125,1.0
0.36328125,1.0
0.365234375,1.0
0.3671875,1.0
0.369140625,1.0
0.37109375,1.0
0.373046875,1.0
0.375,1.0
0.376953125,1.0
0.37890625,1.0
0.380859375,1.0
0.3828125,1.0
0.384765625,1.0
0.38671875,1.0
0.388671875,1.0
0.390625,1.0
0.392578125,1.0
0.39453125,1.0
0.396484375,1.0
0.3984375,1.0
0.400390625,1.0
0.40234375,1.0
0.404296875,1.0
0.40625,1.0
0.408203125,1.0
0.41015625,1.0
0.412109375,1.0
0.4140625,1.0
0.416015625,1.0
0.41796875,1.0
0.419921875,1.0
0.421875,1.0
0.423828125,1.0
0.42578125,1.0
0.427734375,1.0
0.4296875,1.0
0.431640625,1.0
0.43359375,1.0
0.435546875,1.0
0.4375,1.0
0.439453125,1.0
0.44140625,1.0
0.443359375,1.0
0.4453125,1.0
0.447265625,1.0
0.44921875,1.0
0.451171875,1.0
0.453125,1.0
0.455078125,1.0
0.45703125,1.0
0.458984375,1.0
0.4609375,1.0
0.462890625,1.0
0.46484375,1.0
0.466796875,1.0
0.46875,1.0
0.470703125,1.0
0.47265625,1.0
0.474609375,1.0
0.4765625,1.0
0.478515625,1.0
0.48046875,1.0
0.482421875,1.0
0.484375,1.0
0.486328125,1.0
0.48828125,1.0
0.490234375,1.0
0.4921875,1.0
0.494140625,1.0
0.49609375,1.0
0.498046875,1.0
0.5,1.0
0.501953125,1.0
0.50390625,1.0
0.505859375,1.0
0.5078125,1.0
0.509765625,1.0
0.51171875,1.0
0.513671875,1.0
0.515625,1.0
0.517578125,1.0
0.51953125,1.0
0.521484375,1.0
0.5234375,1.0
0.525390625,1.0
0.52734375,1.0
0.529296875,1.0
0.53125,1.0
0.533203125,1.0
0.53515625,1.0
0.537109375,1.0
0.5390625,1.0
0.541015625,1.0
0.54296875,1.0
0.544921875,1.0
0.546875,1.0
0.548828125,1.0
0.55078125,0.0
0.552734375,0.0
0.5546875,0.0
0.556640625,0.0
0.55859375,0.0
0.560546875,0.0
0.5625,0.0
0.564453125,0.0
0.56640625,0.0
0.568359375,0.0
0.5703125,0.0
0.572265625,0.0
0.57421875,0.0
0.576171875,0.0
0.578125,0.0
0.580078125,0.0
0.58203125,0.0
0.583984375,0.0
0.5859375,0.0
0.587890625,0.0
0.58984375,0.0
0.591796875,0.0
0.59375,0.0
0.595703125,0.0
0.59765625,0.0
0.599609375,0.0
0.6015625,0.0
0.603515625,0.0
0.60546875,0.0
0.607421875,0.0
0.609375,0.0
0.611328125,0.0
0.61328125,0.0
0.615234375,0.0
0.6171875,0.0
0.619140625,0.0
0.62109375,0.0
0.623046875,0.0
0.625,0.0
0.626953125,0.0
0.62890625,0.0
0.630859375,0.0
0.6328125,0.0
0.634765625,0.0
0.63671875,0.0
0.638671875,0.0
0.640625,0.0
0.642578125,0.0
0.64453125,0.0
0.646484375,0.0
0.6484375,0.0
0.650390625,0.0
0.65234375,0.0
0.654296875,0.0
0.65625,0.0
0.658203125,0.0
0.66015625,0.0
0.662109375,0.0
0.6640625,0.0
0.666015625,0.0
0.66796875,0.0
0.669921875,0.0
0.671875,0.0
0.673828125,0.0
0.67578125,0.0
0.677734375,0.0
0.6796875,0.0
0.681640625,0.0
0.68359375,0.0
0.685546875,0.0
0.6875,0.0
0.689453125,0.0
0.69140625,0.0
0.693359375,0.0
0.6953125,0.0
0.697265625,0.0
0.69921875,0.0
0.701171875,0.15264393502015275
0.703125,0.24803918541230358
0.705078125,0.314616853725983
0.70703125,0.3683492260664453
0.708984375,0.4142651332008726
0.7109375,0.45473850658922566
0.712890625,0.4911167668802774
0.71484375,0.5242530959314873
0.716796875,0.5547287616695539
0.71875,0.5829611908180504
0.720703125,0.609262309291685
0.72265625,0.6338725688920047
0.724609375,0.6569820136129579
0.7265625,0.6787439571554206
0.728515625,0.6992842148125016
0.73046875,0.7187075395066823
0.732421875,0.7371022331728733
0.734375,0.7545435292281019
0.736328125,0.7710961246164041
0.73828125,0.7868161092934927
0.740234375,0.801752459825311
0.7421875,0.8159482118216814
0.744140625,0.8294413918179735
0.74609375,0.8422657663076124
0.748046875,0.8544514499217829
0.75,0.8660254037844384
0.751953125,0.8770118472822571
0.75390625,0.8874326008738633
0.755859375,0.8973073734573549
0.7578125,0.9066540047752504
0.759765625,0.9154886710582153
0.76171875,0.9238260603835279
0.763671875,0.9316795229038992
0.765625,0.9390612000822948
0.767578125,0.9459821362734273
0.76953125,0.9524523753677923
0.771484375,0.9584810447191625
0.7734375,0.9640764281813967
0.775390625,0.9692460297627932
0.77734375,0.9739966291490694
0.779296875,0.9783343301363994
0.78125,0.9822646028438569
0.783203125,0.9857923204323705
0.78515625,0.9889217909388739
0.787109375,0.9916567847349895
0.7890625,0.9940005580355575
0.791015625,0.9959558728106067
0.79296875,0.9975250133925213
0.794921875,0.9987098000162197
0.796875,0.9995115994824673
0.798828125,0.9999313330916466
0.80078125,0.9999694819561995
0.802734375,0.9996260897635363
0.8046875,0.9989007630265381
0.806640625,0.9977926688250107
0.80859375,0.9963005300077633
0.810546875,0.9944226177905637
0.8125,0.9921567416492215
0.814453125,0.9895002363685608
0.81640625,0.9864499460660688
0.818359375,0.9830022049623988
0.8203125,0.9791528146183313
0.822265625,0.9748970172976927
0.82421875,0.970229465046156
0.826171875,0.9651441839945147
0.828125,0.9596345332990056
0.830078125,0.9536931580169996
0.83203125,0.9473119350793329
0.833984375,0.9404819113549914
0.8359375,0.9331932326024447
0.837890625,0.9254350618552
0.83984375,0.9171954854848285
0.841796875,0.9084614048067413
0.84375,0.8992184106211352
0.845703125,0.8894506374855425
0.84765625,0.8791405937583308
0.849609375,0.8682689624827885
0.8515625,0.8568143669284499
0.853515625,0.844753092972105
0.85546875,0.8320587583480811
0.857421875,0.8187019159306017
0.859375,0.8046495743489837
0.861328125,0.7898646139677598
0.86328125,0.7743050689771768
0.865234375,0.7579232361103188
0.8671875,0.7406645559057087
0.869140625,0.7224661912234636
0.87109375,0.7032551962792388
0.873046875,0.6829461217939803
0.875,0.6614378277661481
0.876953125,0.6386091568975801
0.87890625,0.6143129260350547
0.880859375,0.5883673575759775
0.8828125,0.5605434723328787
0.884765625,0.5305458338691751
0.88671875,0.4979817665776035
0.888671875,0.4623092670479776
0.890625,0.4227421643271473
0.892578125,0.37805962115576197
0.89453125,0.3261660272679405
0.896484375,0.2628241581094447
0.8984375,0.1760848073372626
0.900390625,0.0
0.90234375,0.0
0.904296875,0.0
0.90625,0.0
0.908203125,0.0
0.91015625,0.0
0.912109375,0.0
0.9140625,0.0
0.916015625,0.0
0.91796875,0.0
0.919921875,0.0
0.921875,0.0
0.923828125,0.0
0.92578125,0.0
0.927734375,0.0
0.9296875,0.0
0.931640625,0.0
0.93359375,0.0
0.935546875,0.0
0.9375,0.0
0.939453125,0.0
0.94140625,0.0
0.943359375,0.0
0.9453125,0.0
0.947265625,0.0
0.94921875,0.0
0.951171875,0.0
0.953125,0.0
0.955078125,0.0
0.95703125,0.0
0.958984375,0.0
0.9609375,0.0
0.962890625,0.0
0.96484375,0.0
0.966796875,0.0
0.96875,0.0
0.970703125,0.0
0.97265625,0.0
0.974609375,0.0
0.9765625,0.0
0.978515625,0.0
0.98046875,0.0
0.982421875,0.0
0.984375,0.0
0.986328125,0.0
0.98828125,0.0
0.990234375,0.0
0.9921875,0.0
0.994140625,0.0
0.99609375,0.0
0.998046875,0.0


==> figs/data/sine_exact.csv <==
x,u
0,2
0.015625,2.098017058
0.03125,2.195090159
0.046875,2.290284439
0.0625,2.382683126
0.078125,2.471396371
0.09375,2.555569819
0.109375,2.634392835
0.125,2.707106312
0.140625,2.77300998
0.15625,2.831469152
0.171875,2.881920834
0.1875,2.923879152
0.203125,2.956940023
0.21875,2.980785054
0.234375,2.995184605
0.25,3
0.265625,2.995184865
0.28125,2.980785572
0.296875,2.956940793
0.3125,2.923880167
0.328125,2.881922085
0.34375,2.831470626
0.359375,2.773011663
0.375,2.707108188
0.390625,2.634394887
0.40625,2.555572026
0.421875,2.471398711
0.4375,2.382685578
0.453125,2.290286979
0.46875,2.195092762
0.484375,2.098019699
0.5,2.000002654
0.515625,1.901985583
0.53125,1.804912443
0.546875,1.7097181
0.5625,1.617319326
0.578125,1.528605969
0.59375,1.444432387
0.609375,1.365609216
0.625,1.292895564
0.640625,1.226991704
0.65625,1.168532323
0.671875,1.118080417
0.6875,1.076121864
0.703125,1.043060748
0.71875,1.019215464
0.734375,1.004815655
0.75,1
0.765625,1.004814875
0.78125,1.019213911
0.796875,1.043058437
0.8125,1.076118817
0.828125,1.118076664
0.84375,1.1685279
0.859375,1.226986653
0.875,1.292889935
0.890625,1.365603062
0.90625,1.444425768
0.921875,1.528598948
0.9375,1.617311971
0.953125,1.709710482
0.96875,1.804904635
0.984375,1.901977661
1,1.999994693


==> figs/data/sod_exact_reference.csv <==
x,r,u,p
6.7805e-05,1,0,1
0.0026074,1,0,1
0.0049506,1,0,1
0.0074902,1,0,1
0.0098334,1,0,1
0.012373,1,0,1
0.014716,1,0,1
0.017256,1,0,1
0.019599,1,0,1
0.022139,1,0,1
0.024482,1,0,1
0.027021,1,0,1
0.029365,1,0,1
0.031904,1,0,1
0.034247,1,0,1
0.036787,1,0,1
0.03913,1,0,1
0.04167,1,0,1
0.044013,1,0,1
0.046553,1,0,1
0.048896,1,0,1
0.051436,1,0,1
0.053779,1,0,1
0.056318,1,0,1
0.058662,1,0,1
0.061201,1,0,1
0.063544,1,0,1
0.066084,1,0,1
0.068427,1,0,1
0.070967,1,0,1
0.07331,1,0,1
0.07585,1,0,1
0.078193,1,0,1
0.080732,1,0,1
0.083076,1,0,1
0.085615,1,0,1
0.087958,1,0,1
0.090498,1,0,1
0.092841,1,0,1
0.095381,1,0,1
0.097724,1,0,1
0.10026,1,0,1
0.10261,1,0,1
0.10515,1,0,1
0.10749,1,0,1
0.11003,1,0,1
0.11237,1,0,1
0.11491,1,0,1
0.11726,1,0,1
0.11979,1,0,1
0.12214,1,0,1
0.12468,1,0,1
0.12702,1,0,1
0.12956,1,0,1
0.1319,1,0,1
0.13444,1,0,1
0.13679,1,0,1
0.13933,1,0,1
0.14167,1,0,1
0.14421,1,0,1
0.14655,1,0,1
0.14909,1,0,1
0.15143,1,0,1
0.15397,1,0,1
0.15632,1,0,1
0.15886,1,0,1
0.1612,1,0,1
0.16374,1,0,1
0.16608,1,0,1
0.16862,1,0,1
0.17097,1,0,1
0.17351,1,0,1
0.17585,1,0,1
0.17839,1,0,1
0.18073,1,0,1
0.18327,1,0,1
0.18561,1,0,1
0.18815,1,0,1
0.1905,1,0,1
0.19304,1,0,1
0.19538,1,0,1
0.19792,1,0,1
0.20026,1,0,1
0.2028,1,0,1
0.20515,1,0,1
0.20769,1,0,1
0.21003,1,0,1
0.21257,1,0,1
0.21491,1,0,1
0.21745,1,0,1
0.21979,1,0,1
0.22233,1,0,1
0.22468,1,0,1
0.22722,1,0,1
0.22956,1,0,1
0.2321,1,0,1
0.23444,1,0,1
0.23698,1,0,1
0.23933,1,0,1
0.24187,1,0,1
0.24421,1,0,1
0.24675,1,0,1
0.24909,1,0,1
0.25163,1,0,1
0.25397,1,0,1
0.25651,1,0,1
0.25886,1,0,1
0.2614,1,0,1
0.26374,0.99865,0.0015953,0.99811
0.26628,0.98975,0.012177,0.98568
0.26862,0.98159,0.02194,0.97433
0.27116,0.97281,0.032522,0.96215
0.27351,0.96477,0.042285,0.95103
0.27604,0.95611,0.052867,0.9391
0.27839,0.94818,0.06263,0.92821
0.28093,0.93964,0.073212,0.91652
0.28327,0.93181,0.082976,0.90586
0.28581,0.92339,0.093557,0.89442
0.28815,0.91568,0.10332,0.88397
0.29069,0.90737,0.1139,0.87277
0.29304,0.89976,0.12367,0.86254
0.29558,0.89157,0.13425,0.85157
0.29792,0.88407,0.14401,0.84156
0.30046,0.876,0.15459,0.83081
0.3028,0.8686,0.16436,0.82101
0.30534,0.86064,0.17494,0.81049
0.30768,0.85335,0.1847,0.8009
0.31022,0.8455,0.19528,0.7906
0.31257,0.83831,0.20505,0.78121
0.31511,0.83057,0.21563,0.77113
0.31745,0.82348,0.22539,0.76193
0.31999,0.81585,0.23597,0.75207
0.32233,0.80887,0.24574,0.74307
0.32487,0.80135,0.25632,0.73341
0.32722,0.79446,0.26608,0.7246
0.32976,0.78705,0.27666,0.71516
0.3321,0.78026,0.28643,0.70653
0.33464,0.77295,0.29701,0.69729
0.33698,0.76626,0.30677,0.68885
0.33952,0.75906,0.31735,0.67981
0.34186,0.75247,0.32712,0.67155
0.3444,0.74537,0.3377,0.6627
0.34675,0.73887,0.34746,0.65463
0.34929,0.73188,0.35804,0.64597
0.35163,0.72547,0.36781,0.63807
0.35417,0.71858,0.37839,0.6296
0.35651,0.71227,0.38815,0.62187
0.35905,0.70547,0.39873,0.61358
0.3614,0.69925,0.4085,0.60602
0.36394,0.69256,0.41908,0.59792
0.36628,0.68643,0.42884,0.59053
0.36882,0.67984,0.43942,0.5826
0.37116,0.6738,0.44919,0.57537
0.3737,0.66731,0.45977,0.56762
0.37604,0.66136,0.46953,0.56055
0.37858,0.65496,0.48011,0.55297
0.38093,0.6491,0.48988,0.54605
0.38347,0.64279,0.50046,0.53864
0.38581,0.63702,0.51022,0.53188
0.38835,0.63081,0.5208,0.52464
0.39069,0.62512,0.53057,0.51803
0.39323,0.61901,0.54115,0.51094
0.39558,0.6134,0.55091,0.50448
0.39812,0.60738,0.56149,0.49756
0.40046,0.60186,0.57126,0.49124
0.403,0.59593,0.58184,0.48447
0.40534,0.59049,0.5916,0.4783
0.40788,0.58465,0.60218,0.47169
0.41022,0.5793,0.61195,0.46565
0.41276,0.57354,0.62253,0.45919
0.41511,0.56827,0.63229,0.45329
0.41765,0.56261,0.64287,0.44698
0.41999,0.55742,0.65264,0.44122
0.42253,0.55184,0.66322,0.43504
0.42487,0.54673,0.67298,0.42942
0.42741,0.54123,0.68356,0.42339
0.42976,0.5362,0.69333,0.41789
0.43229,0.53079,0.70391,0.412
0.43464,0.52584,0.71367,0.40662
0.43718,0.52051,0.72425,0.40087
0.43952,0.51564,0.73402,0.39562
0.44206,0.51039,0.7446,0.39
0.4444,0.50559,0.75436,0.38488
0.44694,0.50043,0.76494,0.37939
0.44929,0.49571,0.77471,0.37438
0.45183,0.49063,0.78529,0.36902
0.45417,0.48598,0.79505,0.36413
0.45671,0.48098,0.80563,0.3589
0.45905,0.4764,0.8154,0.35413
0.46159,0.47148,0.82598,0.34902
0.46393,0.46697,0.83574,0.34436
0.46647,0.46213,0.84632,0.33937
0.46882,0.4577,0.85609,0.33482
0.47136,0.45293,0.86667,0.32995
0.4737,0.44857,0.87643,0.32551
0.47624,0.44388,0.88701,0.32075
0.47858,0.43959,0.89678,0.31642
0.48112,0.43497,0.90736,0.31178
0.48347,0.43075,0.91712,0.30755
0.48601,0.42632,0.92745,0.30313
0.48835,0.42632,0.92745,0.30313
0.49089,0.42632,0.92745,0.30313
0.49323,0.42632,0.92745,0.30313
0.49577,0.42632,0.92745,0.30313
0.49811,0.42632,0.92745,0.30313
0.50065,0.42632,0.92745,0.30313
0.503,0.42632,0.92745,0.30313
0.50554,0.42632,0.92745,0.30313
0.50788,0.42632,0.92745,0.30313
0.51042,0.42632,0.92745,0.30313
0.51276,0.42632,0.92745,0.30313
0.5153,0.42632,0.92745,0.30313
0.51765,0.42632,0.92745,0.30313
0.52019,0.42632,0.92745,0.30313
0.52253,0.42632,0.92745,0.30313
0.52507,0.42632,0.92745,0.30313
0.52741,0.42632,0.92745,0.30313
0.52995,0.42632,0.92745,0.30313
0.53229,0.42632,0.92745,0.30313
0.53483,0.42632,0.92745,0.30313
0.53718,0.42632,0.92745,0.30313
0.53972,0.42632,0.92745,0.30313
0.54206,0.42632,0.92745,0.30313
0.5446,0.42632,0.92745,0.30313
0.54694,0.42632,0.92745,0.30313
0.54948,0.42632,0.92745,0.30313
0.55183,0.42632,0.92745,0.30313
0.55437,0.42632,0.92745,0.30313
0.55671,0.42632,0.92745,0.30313
0.55925,0.42632,0.92745,0.30313
0.56159,0.42632,0.92745,0.30313
0.56413,0.42632,0.92745,0.30313
0.56647,0.42632,0.92745,0.30313
0.56901,0.42632,0.92745,0.30313
0.57136,0.42632,0.92745,0.30313
0.5739,0.42632,0.92745,0.30313
0.57624,0.42632,0.92745,0.30313
0.57878,0.42632,0.92745,0.30313
0.58112,0.42632,0.92745,0.30313
0.58366,0.42632,0.92745,0.30313
0.58601,0.42632,0.92745,0.30313
0.58854,0.42632,0.92745,0.30313
0.59089,0.42632,0.92745,0.30313
0.59343,0.42632,0.92745,0.30313
0.59577,0.42632,0.92745,0.30313
0.59831,0.42632,0.92745,0.30313
0.60065,0.42632,0.92745,0.30313
0.60319,0.42632,0.92745,0.30313
0.60554,0.42632,0.92745,0.30313
0.60808,0.42632,0.92745,0.30313
0.61042,0.42632,0.92745,0.30313
0.61296,0.42632,0.92745,0.30313
0.6153,0.42632,0.92745,0.30313
0.61784,0.42632,0.92745,0.30313
0.62018,0.42632,0.92745,0.30313
0.62272,0.42632,0.92745,0.30313
0.62507,0.42632,0.92745,0.30313
0.62761,0.42632,0.92745,0.30313
0.62995,0.42632,0.92745,0.30313
0.63249,0.42632,0.92745,0.30313
0.63483,0.42632,0.92745,0.30313
0.63737,0.42632,0.92745,0.30313
0.63972,0.42632,0.92745,0.30313
0.64226,0.42632,0.92745,0.30313
0.6446,0.42632,0.92745,0.30313
0.64714,0.42632,0.92745,0.30313
0.64948,0.42632,0.92745,0.30313
0.65202,0.42632,0.92745,0.30313
0.65436,0.42632,0.92745,0.30313
0.6569,0.42632,0.92745,0.30313
0.65925,0.42632,0.92745,0.30313
0.66179,0.42632,0.92745,0.30313
0.66413,0.42632,0.92745,0.30313
0.66667,0.42632,0.92745,0.30313
0.66901,0.42632,0.92745,0.30313
0.67155,0.42632,0.92745,0.30313
0.6739,0.42632,0.92745,0.30313
0.67644,0.42632,0.92745,0.30313
0.67878,0.42632,0.92745,0.30313
0.68132,0.42632,0.92745,0.30313
0.68366,0.42632,0.92745,0.30313
0.6862,0.26557,0.92745,0.30313
0.68854,0.26557,0.92745,0.30313
0.69108,0.26557,0.92745,0.30313
0.69343,0.26557,0.92745,0.30313
0.69597,0.26557,0.92745,0.30313
0.69831,0.26557,0.92745,0.30313
0.70085,0.26557,0.92745,0.30313
0.70319,0.26557,0.92745,0.30313
0.70573,0.26557,0.92745,0.30313
0.70808,0.26557,0.92745,0.30313
0.71062,0.26557,0.92745,0.30313
0.71296,0.26557,0.92745,0.30313
0.7155,0.26557,0.92745,0.30313
0.71784,0.26557,0.92745,0.30313
0.72038,0.26557,0.92745,0.30313
0.72272,0.26557,0.92745,0.30313
0.72526,0.26557,0.92745,0.30313
0.72761,0.26557,0.92745,0.30313
0.73015,0.26557,0.92745,0.30313
0.73249,0.26557,0.92745,0.30313
0.73503,0.26557,0.92745,0.30313
0.73737,0.26557,0.92745,0.30313
0.73991,0.26557,0.92745,0.30313
0.74226,0.26557,0.92745,0.30313
0.74479,0.26557,0.92745,0.30313
0.74714,0.26557,0.92745,0.30313
0.74968,0.26557,0.92745,0.30313
0.75202,0.26557,0.92745,0.30313
0.75456,0.26557,0.92745,0.30313
0.7569,0.26557,0.92745,0.30313
0.75944,0.26557,0.92745,0.30313
0.76179,0.26557,0.92745,0.30313
0.76433,0.26557,0.92745,0.30313
0.76667,0.26557,0.92745,0.30313
0.76921,0.26557,0.92745,0.30313
0.77155,0.26557,0.92745,0.30313
0.77409,0.26557,0.92745,0.30313
0.77643,0.26557,0.92745,0.30313
0.77897,0.26557,0.92745,0.30313
0.78132,0.26557,0.92745,0.30313
0.78386,0.26557,0.92745,0.30313
0.7862,0.26557,0.92745,0.30313
0.78874,0.26557,0.92745,0.30313
0.79108,0.26557,0.92745,0.30313
0.79362,0.26557,0.92745,0.30313
0.79597,0.26557,0.92745,0.30313
0.79851,0.26557,0.92745,0.30313
0.80085,0.26557,0.92745,0.30313
0.80339,0.26557,0.92745,0.30313
0.80573,0.26557,0.92745,0.30313
0.80827,0.26557,0.92745,0.30313
0.81061,0.26557,0.92745,0.30313
0.81315,0.26557,0.92745,0.30313
0.8155,0.26557,0.92745,0.30313
0.81804,0.26557,0.92745,0.30313
0.82038,0.26557,0.92745,0.30313
0.82292,0.26557,0.92745,0.30313
0.82526,0.26557,0.92745,0.30313
0.8278,0.26557,0.92745,0.30313
0.83015,0.26557,0.92745,0.30313
0.83269,0.26557,0.92745,0.30313
0.83503,0.26557,0.92745,0.30313
0.83757,0.26557,0.92745,0.30313
0.83991,0.26557,0.92745,0.30313
0.84245,0.26557,0.92745,0.30313
0.84479,0.26557,0.92745,0.30313
0.84733,0.26557,0.92745,0.30313
0.84968,0.26557,0.92745,0.30313
0.85222,0.125,0,0.1
0.85456,0.125,0,0.1
0.8571,0.125,0,0.1
0.85944,0.125,0,0.1
0.86198,0.125,0,0.1
0.86433,0.125,0,0.1
0.86687,0.125,0,0.1
0.86921,0.125,0,0.1
0.87175,0.125,0,0.1
0.87409,0.125,0,0.1
0.87663,0.125,0,0.1
0.87897,0.125,0,0.1
0.88151,0.125,0,0.1
0.88386,0.125,0,0.1
0.8864,0.125,0,0.1
0.88874,0.125,0,0.1
0.89128,0.125,0,0.1
0.89362,0.125,0,0.1
0.89616,0.125,0,0.1
0.89851,0.125,0,0.1
0.90104,0.125,0,0.1
0.90339,0.125,0,0.1
0.90593,0.125,0,0.1
0.90827,0.125,0,0.1
0.91081,0.125,0,0.1
0.91315,0.125,0,0.1
0.91569,0.125,0,0.1
0.91804,0.125,0,0.1
0.92058,0.125,0,0.1
0.92292,0.125,0,0.1
0.92546,0.125,0,0.1
0.9278,0.125,0,0.1
0.93034,0.125,0,0.1
0.93268,0.125,0,0.1
0.93522,0.125,0,0.1
0.93757,0.125,0,0.1
0.94011,0.125,0,0.1
0.94245,0.125,0,0.1
0.94499,0.125,0,0.1
0.94733,0.125,0,0.1
0.94987,0.125,0,0.1
0.95222,0.125,0,0.1
0.95476,0.125,0,0.1
0.9571,0.125,0,0.1
0.95964,0.125,0,0.1
0.96198,0.125,0,0.1
0.96452,0.125,0,0.1
0.96686,0.125,0,0.1
0.9694,0.125,0,0.1
0.97175,0.125,0,0.1
0.97429,0.125,0,0.1
0.97663,0.125,0,0.1
0.97917,0.125,0,0.1
0.98151,0.125,0,0.1
0.98405,0.125,0,0.1
0.9864,0.125,0,0.1
0.98894,0.125,0,0.1
0.99128,0.125,0,0.1
0.99382,0.125,0,0.1
0.99616,0.125,0,0.1
0.9987,0.125,0,0.1


==> figs/data/sod_gamma.csv <==
x,gsa,gsn
0,3.41E-10,3.79E-10
0.0078125,7.56E-10,7.49E-10
0.015625,5.69E-10,6.88E-10
0.0234375,1.71E-09,1.70E-09
0.03125,1.70E-09,1.91E-09
0.0390625,2.62E-09,2.59E-09
0.046875,9.39E-09,9.69E-09
0.0546875,2.03E-08,2.00E-08
0.0625,5.82E-08,5.86E-08
0.0703125,1.38E-07,1.37E-07
0.078125,3.35E-07,3.36E-07
0.0859375,7.69E-07,7.68E-07
0.09375,1.73E-06,1.73E-06
0.1015625,3.76E-06,3.75E-06
0.109375,7.93E-06,7.92E-06
0.1171875,1.62E-05,1.62E-05
0.125,3.20E-05,3.20E-05
0.1328125,6.12E-05,6.11E-05
0.140625,0.000113027,0.000112913
0.1484375,0.000201634,0.000201426
0.15625,0.000346945,0.000346587
0.1640625,0.000575152,0.000574554
0.171875,0.000917837,0.000916883
0.1796875,0.001408809,0.001407339
0.1875,0.002078906,0.002076737
0.1953125,0.002948765,0.002945682
0.203125,0.004021819,0.004017611
0.2109375,0.005279254,0.005273721
0.21875,0.006679779,0.006672773
0.2265625,0.008164347,0.008155769
0.234375,0.00966538,0.008598138
0.2421875,0.011117038,0.008499958
0.25,0.012464248,0.008398077
0.2578125,0.013667685,0.008274647
0.265625,0.014705131,0.008141655
0.2734375,0.015569288,0.007981528
0.28125,0.016264378,0.007829595
0.2890625,0.016801965,0.007661752
0.296875,0.017197746,0.007472717
0.3046875,0.017468733,0.007283354
0.3125,0.017631777,0.007093004
0.3203125,0.017702326,0.006896587
0.328125,0.017694173,0.00670327
0.3359375,0.017619061,0.006519883
0.34375,0.017486956,0.00631723
0.3515625,0.017305948,0.00611656
0.359375,0.01708266,0.005937468
0.3671875,0.016822199,0.005748294
0.375,0.01652855,0.005567175
0.3828125,0.0162045,0.005378841
0.390625,0.015851977,0.005215329
0.3984375,0.01547194,0.005044928
0.40625,0.015064672,0.004882687
0.4140625,0.014629654,0.004713121
0.421875,0.014165836,0.004563728
0.4296875,0.013671546,0.004404553
0.4375,0.013144774,0.004273462
0.4453125,0.012583189,0.004127913
0.453125,0.01198451,0.003990261
0.4609375,0.011346708,0.003866847
0.46875,0.010668565,0.003750737
0.4765625,0.009950144,0.003644412
0.484375,0.009193559,0.003547493
0.4921875,0.008403676,0.003465072
0.5,0.007588919,0.003411741
0.5078125,0.006761844,0.00337131
0.515625,0.005939445,0.003368837
0.5234375,0.005142944,0.003396072
0.53125,0.004396968,0.003485478
0.5390625,0.003728189,0.003635265
0.546875,0.003163523,0.003169239
0.5546875,0.002728376,0.002733761
0.5625,0.002445074,0.002449856
0.5703125,0.0023319,0.002335919
0.578125,0.002402316,0.002405583
0.5859375,0.002664307,0.0026669
0.59375,0.003118979,0.003121058
0.6015625,0.003758532,0.003760208
0.609375,0.004563379,0.004564739
0.6171875,0.005499637,0.005500629
0.625,0.006517688,0.006518195
0.6328125,0.007553497,0.007553264
0.640625,0.008532852,0.00853161
0.6484375,0.009378886,0.009376315
0.65625,0.010021133,0.010017005
0.6640625,0.010404863,0.010398995
0.671875,0.010498019,0.010490409
0.6796875,0.010295017,0.010285748
0.6875,0.009816012,0.009805352
0.6953125,0.009102975,0.009091238
0.703125,0.008212792,0.008200417
0.7109375,0.007209864,0.007197253
0.71875,0.006158505,0.006146106
0.7265625,0.00511714,0.005105288
0.734375,0.00413383,0.004122853
0.7421875,0.003244181,0.003234249
0.75,0.002470877,0.002462143
0.7578125,0.001825146,0.001817603
0.765625,0.001310242,0.001303907
0.7734375,0.00092691,0.000921697
0.78125,0.000684491,0.000680486
0.7890625,0.000619874,0.000617306
0.796875,0.00084127,0.000841083
0.8046875,0.00161132,0.001615601
0.8125,0.003500874,0.002328974
0.8203125,0.007532876,0.001818314
0.828125,0.014898716,0.002235336
0.8359375,0.025208449,0.005085949
0.84375,0.033465396,0.011318464
0.8515625,0.03149282,0.01525889
0.859375,0.019300226,0.009172679
0.8671875,0.007749078,0.002599126
0.875,0.002326903,0.000695992
0.8828125,0.000608672,0.000461067
0.890625,0.000153313,0.000151702
0.8984375,3.72E-05,3.68E-05
0.90625,9.78E-06,9.68E-06
0.9140625,2.03E-06,2.02E-06
0.921875,8.69E-07,8.57E-07
0.9296875,-3.37E-08,-2.67E-08
0.9375,2.19E-07,2.13E-07
0.9453125,-7.51E-08,-7.53E-08
0.953125,1.15E-07,1.11E-07
0.9609375,-4.84E-08,-4.85E-08
0.96875,6.83E-08,6.64E-08
0.9765625,-2.46E-08,-2.47E-08
0.984375,7.95E-08,7.63E-08
0.9921875,-4.51E-09,-4.65E-09


==> figs/data/sod_n128_exact.csv <==
x,r,u,p
0,1.000008631,-1.92E-05,1.000000578
0.0078125,0.999976119,1.91E-05,1.000001128
0.015625,1.000041202,-1.92E-05,1.000000036
0.0234375,0.999943456,1.91E-05,1.00000169
0.03125,1.000074043,-1.93E-05,0.999999502
0.0390625,0.999910427,1.90E-05,1.000002268
0.046875,1.000107378,-1.94E-05,0.999998973
0.0546875,0.999876801,1.90E-05,1.000002864
0.0625,1.000141455,-1.95E-05,0.999998449
0.0703125,0.999842318,1.90E-05,1.000003487
0.078125,1.000176556,-1.97E-05,0.99999793
0.0859375,0.999806677,1.89E-05,1.000004142
0.09375,1.000213017,-1.99E-05,0.999997412
0.1015625,0.9997695,1.89E-05,1.000004825
0.109375,1.000251222,-2.00E-05,0.99999685
0.1171875,0.999730218,1.90E-05,1.0000054
0.125,1.0002914,-1.98E-05,0.999995804
0.1328125,0.999687348,2.03E-05,1.000004672
0.140625,1.000331997,-1.65E-05,0.999991069
0.1484375,0.999634262,2.95E-05,0.999994589
0.15625,1.000360229,6.18E-06,0.999963259
0.1640625,0.99953812,8.40E-05,0.999931
0.171875,1.000309475,0.000129048,0.999816846
0.1796875,0.999257705,0.000348546,0.99961908
0.1875,0.99991518,0.000668154,0.999177973
0.1953125,0.998310739,0.001390513,0.998388552
0.203125,0.998382402,0.002570019,0.996929673
0.2109375,0.995464012,0.004668385,0.994523376
0.21875,0.993986631,0.007893211,0.990661803
0.2265625,0.988509231,0.012821217,0.984962404
0.234375,0.984218337,0.019675723,0.976908931
0.2421875,0.974940494,0.028943825,0.96628264
0.25,0.966946151,0.040635967,0.952846803
0.2578125,0.953403539,0.054981568,0.936750553
0.265625,0.941685835,0.071705443,0.918112907
0.2734375,0.924478136,0.090824452,0.897358834
0.28125,0.909626851,0.111894933,0.874796654
0.2890625,0.890086921,0.134870193,0.850899196
0.296875,0.872696323,0.159278528,0.825987948
0.3046875,0.852377256,0.185112916,0.800435917
0.3125,0.832816584,0.211944569,0.774493094
0.3203125,0.812903392,0.239830272,0.748424887
0.328125,0.791763718,0.268394657,0.722377361
0.3359375,0.772418753,0.297742021,0.696568723
0.34375,0.751030125,0.327551053,0.671016325
0.3515625,0.731437614,0.357954353,0.645954191
0.359375,0.711192743,0.388668642,0.621281999
0.3671875,0.691056159,0.419849069,0.597243391
0.375,0.671845595,0.45123199,0.573688806
0.3828125,0.652293967,0.48299286,0.550832365
0.390625,0.633194235,0.514892131,0.528505932
0.3984375,0.614751597,0.54709385,0.506927425
0.40625,0.596213421,0.579427595,0.485853796
0.4140625,0.578197018,0.611985076,0.465574611
0.421875,0.560572489,0.644735953,0.445739783
0.4296875,0.543299104,0.67759131,0.426745646
0.4375,0.526127799,0.710809851,0.408082597
0.4453125,0.50967726,0.74383864,0.390395841
0.453125,0.493166047,0.777707493,0.372776276
0.4609375,0.477573849,0.810568333,0.356500828
0.46875,0.461106871,0.846063126,0.339444375
0.4765625,0.447113266,0.877227039,0.325199031
0.484375,0.434845419,0.901399913,0.323571012
0.4921875,0.432536555,0.900884935,0.320538132
0.5,0.431627963,0.901451793,0.318745233
0.5078125,0.43117076,0.906295348,0.31229929
0.515625,0.431583689,0.905138624,0.312725988
0.5234375,0.431521527,0.91226381,0.309707607
0.53125,0.431155548,0.912854862,0.309377793
0.5390625,0.430747389,0.91372212,0.309078209
0.546875,0.429844307,0.915563732,0.308211727
0.5546875,0.430269538,0.914508204,0.308740052
0.5625,0.42929192,0.916473874,0.307821736
0.5703125,0.42982984,0.914984997,0.308534624
0.578125,0.428881036,0.916748238,0.307704474
0.5859375,0.4293438,0.915353502,0.308375911
0.59375,0.428517089,0.916744979,0.307707409
0.6015625,0.428733545,0.915680141,0.308237568
0.609375,0.427944275,0.916631632,0.307759896
0.6171875,0.42779438,0.915957962,0.308122076
0.625,0.426816583,0.916499101,0.307819837
0.6328125,0.425517926,0.91616241,0.308035765
0.640625,0.422197441,0.916393323,0.307863206
0.6484375,0.415895678,0.916286226,0.307979771
0.65625,0.405006983,0.916325159,0.307885778
0.6640625,0.389191092,0.916351029,0.307948061
0.671875,0.369329878,0.916285798,0.307896511
0.6796875,0.347482155,0.91638571,0.307930453
0.6875,0.326364319,0.916264224,0.307905196
0.6953125,0.307981154,0.91640274,0.307917547
0.703125,0.293737127,0.916253119,0.307914159
0.7109375,0.283534498,0.916399145,0.307905027
0.71875,0.277050482,0.916245779,0.307918745
0.7265625,0.273075446,0.916369266,0.30789286
0.734375,0.271022979,0.916238985,0.307915572
0.7421875,0.269856229,0.916317449,0.30788141
0.75,0.269437284,0.916235744,0.307909108
0.7578125,0.269123514,0.916264905,0.307871069
0.765625,0.26913485,0.916241567,0.307909253
0.7734375,0.268994388,0.916236618,0.307861467
0.78125,0.269106208,0.916256713,0.30792317
0.7890625,0.26896653,0.916236995,0.30784921
0.796875,0.269125206,0.916269464,0.307947921
0.8046875,0.268939258,0.916233465,0.307825487
0.8125,0.269142828,0.916214824,0.307956259
0.8203125,0.26882856,0.915891567,0.307682224
0.828125,0.268665196,0.913753303,0.307149073
0.8359375,0.265104145,0.89856893,0.301795174
0.84375,0.247085978,0.808008516,0.27292415
0.8515625,0.192482432,0.517452338,0.191109568
0.859375,0.144007174,0.160802282,0.123173714
0.8671875,0.128523667,0.032239503,0.104174024
0.875,0.125401238,0.001993166,0.10038789
0.8828125,0.125158091,0.002331135,0.100200372
0.890625,0.124935683,-0.001245961,0.099928374
0.8984375,0.125067895,0.001125344,0.10006431
0.90625,0.124943121,-0.000908539,0.09995543
0.9140625,0.12505124,0.00080848,0.100035864
0.921875,0.124955836,-0.000693224,0.099973743
0.9296875,0.125039214,0.000640501,0.100021668
0.9375,0.124966561,-0.00057039,0.099984033
0.9453125,0.125028955,0.00054174,0.100013354
0.953125,0.12497614,-0.000498058,0.099990382
0.9609375,0.125019649,0.000482505,0.100007995
0.96875,0.124985108,-0.000456614,0.099994729
0.9765625,0.125010861,0.000448969,0.100004173
0.984375,0.124993773,-0.000436767,0.099998089
0.9921875,0.125002313,0.000434507,0.100001072


==> figs/data/sod_n256_exact.csv <==
x,r,u,p
0,1.000000409,4.94E-06,1.000000039
0.00390625,1.000001975,4.94E-06,1.000000099
0.0078125,1.000003541,4.94E-06,1.000000159
0.01171875,1.000005109,4.94E-06,1.000000219
0.015625,1.000006679,4.94E-06,1.000000279
0.01953125,1.000008252,4.94E-06,1.000000339
0.0234375,1.000009827,4.94E-06,1.0000004
0.02734375,1.000011407,4.94E-06,1.00000046
0.03125,1.000012991,4.94E-06,1.00000052
0.03515625,1.00001458,4.94E-06,1.000000581
0.0390625,1.000016175,4.94E-06,1.000000642
0.04296875,1.000017776,4.95E-06,1.000000702
0.046875,1.000019385,4.95E-06,1.000000763
0.05078125,1.000021001,4.95E-06,1.000000824
0.0546875,1.000022626,4.95E-06,1.000000886
0.05859375,1.000024261,4.96E-06,1.000000947
0.0625,1.000025905,4.96E-06,1.000001008
0.06640625,1.000027561,4.96E-06,1.00000107
0.0703125,1.000029229,4.97E-06,1.000001132
0.07421875,1.000030909,4.97E-06,1.000001194
0.078125,1.000032604,4.98E-06,1.000001257
0.08203125,1.000034313,4.98E-06,1.000001319
0.0859375,1.000036038,4.99E-06,1.000001382
0.08984375,1.000037781,4.99E-06,1.000001446
0.09375,1.000039541,5.00E-06,1.000001509
0.09765625,1.000041322,5.00E-06,1.000001573
0.1015625,1.000043123,5.01E-06,1.000001637
0.10546875,1.000044946,5.01E-06,1.000001701
0.109375,1.000046794,5.02E-06,1.000001766
0.11328125,1.000048667,5.03E-06,1.000001831
0.1171875,1.000050568,5.03E-06,1.000001897
0.12109375,1.000052498,5.04E-06,1.000001963
0.125,1.00005446,5.05E-06,1.00000203
0.12890625,1.000056456,5.06E-06,1.000002097
0.1328125,1.000058489,5.06E-06,1.000002164
0.13671875,1.000060561,5.07E-06,1.000002232
0.140625,1.000062675,5.08E-06,1.000002301
0.14453125,1.000064836,5.09E-06,1.00000237
0.1484375,1.000067045,5.10E-06,1.00000244
0.15234375,1.000069309,5.11E-06,1.000002511
0.15625,1.000071631,5.11E-06,1.000002582
0.16015625,1.000074017,5.12E-06,1.000002655
0.1640625,1.000076473,5.13E-06,1.000002728
0.16796875,1.000079005,5.14E-06,1.000002802
0.171875,1.000081621,5.15E-06,1.000002878
0.17578125,1.000084329,5.16E-06,1.000002954
0.1796875,1.000087141,5.17E-06,1.000003032
0.18359375,1.000090066,5.18E-06,1.000003111
0.1875,1.000093118,5.19E-06,1.000003188
0.19140625,1.000096304,5.21E-06,1.000003254
0.1953125,1.000099621,5.27E-06,1.000003275
0.19921875,1.000103012,5.46E-06,1.00000314
0.203125,1.00010626,6.08E-06,1.000002506
0.20703125,1.000108699,7.95E-06,1.00000039
0.2109375,1.000108494,1.33E-05,0.999994161
0.21484375,1.000101032,2.76E-05,0.999977283
0.21875,1.000075671,6.37E-05,0.999934751
0.22265625,1.000009898,0.000148139,0.999834915
0.2265625,0.999860335,0.000332536,0.999616884
0.23046875,0.999551421,0.000706516,0.999174709
0.234375,0.99896539,0.001409884,0.998343446
0.23828125,0.997940012,0.002635549,0.996896248
0.2421875,0.996280851,0.004615613,0.994562011
0.24609375,0.993789629,0.007588711,0.991065822
0.25,0.990301234,0.011757182,0.986181574
0.25390625,0.985715243,0.017250259,0.979776655
0.2578125,0.980009827,0.024107187,0.971831405
0.26171875,0.973235219,0.032283569,0.962429383
0.265625,0.965493316,0.041673714,0.951727811
0.26953125,0.956913449,0.05213787,0.939922438
0.2734375,0.947632054,0.063525796,0.927217651
0.27734375,0.937779592,0.075692963,0.913806376
0.28125,0.927474521,0.088509485,0.899859448
0.28515625,0.916822219,0.101863604,0.885521943
0.2890625,0.905916198,0.115661785,0.870913742
0.29296875,0.894838969,0.129827068,0.856132198
0.296875,0.883660751,0.144296747,0.841255526
0.30078125,0.872435766,0.159019963,0.826346187
0.3046875,0.86119821,0.173955514,0.811453895
0.30859375,0.84996183,0.189069978,0.796618144
0.3125,0.838726609,0.204336165,0.781870259
0.31640625,0.827491957,0.219731857,0.767235058
0.3203125,0.816269627,0.235238798,0.752732199
0.32421875,0.805086684,0.250841892,0.738377277
0.328125,0.793974462,0.266528564,0.724182692
0.33203125,0.782951791,0.28228829,0.710158271
0.3359375,0.772018309,0.298112223,0.69631172
0.33984375,0.761165134,0.313992887,0.682648977
0.34375,0.750391273,0.329923928,0.669174545
0.34765625,0.739707089,0.345899899,0.655891795
0.3515625,0.729122835,0.361916103,0.642803196
0.35546875,0.71863974,0.37796848,0.629910443
0.359375,0.708255057,0.39405351,0.61721456
0.36328125,0.697970236,0.410168127,0.604716017
0.3671875,0.687789246,0.42630965,0.592414841
0.37109375,0.677713162,0.442475722,0.580310685
0.375,0.667741329,0.45866428,0.568402867
0.37890625,0.657874542,0.474873512,0.556690425
0.3828125,0.64811377,0.491101823,0.545172169
0.38671875,0.638458845,0.507347815,0.533846708
0.390625,0.628909705,0.523610262,0.522712476
0.39453125,0.6194665,0.539888094,0.511767765
0.3984375,0.610128957,0.556180375,0.501010745
0.40234375,0.600896772,0.572486291,0.490439484
0.40625,0.591769656,0.588805129,0.480051966
0.41015625,0.582747146,0.605136269,0.46984611
0.4140625,0.57382878,0.621479163,0.459819782
0.41796875,0.56501404,0.637833326,0.449970811
0.421875,0.556302359,0.654198323,0.440296998
0.42578125,0.547693154,0.670573759,0.430796123
0.4296875,0.5391858,0.686959283,0.421465952
0.43359375,0.530779652,0.703354586,0.412304234
0.4375,0.522474023,0.719759424,0.403308697
0.44140625,0.514268181,0.736173639,0.394477034
0.4453125,0.506161328,0.752597206,0.38580689
0.44921875,0.498152575,0.769030287,0.377295836
0.453125,0.490240917,0.785473312,0.368941339
0.45703125,0.482425183,0.801927081,0.360740724
0.4609375,0.47470398,0.818392923,0.352691113
0.46484375,0.467075574,0.834872987,0.344789312
0.46875,0.459537679,0.851370749,0.337031609
0.47265625,0.452087146,0.867891805,0.329413468
0.4765625,0.4447202,0.884443472,0.321929796
0.48046875,0.437440118,0.901017284,0.314582699
0.484375,0.434342745,0.917389278,0.30746673
0.48828125,0.431622394,0.930741312,0.301766041
0.4921875,0.428664715,0.921265264,0.305802221
0.49609375,0.428796583,0.920942773,0.305940502
0.5,0.428425421,0.921792976,0.305576483
0.50390625,0.428293426,0.922084946,0.30545166
0.5078125,0.428242973,0.922185976,0.305408585
0.51171875,0.428220131,0.922221877,0.305393389
0.515625,0.42820775,0.922232705,0.30538893
0.51953125,0.428199483,0.922233276,0.305388865
0.5234375,0.428192696,0.92222965,0.305390602
0.52734375,0.428186129,0.922224588,0.305392959
0.53125,0.428179099,0.922219455,0.305395352
0.53515625,0.428171238,0.922214898,0.305397505
0.5390625,0.428162426,0.922211096,0.305399343
0.54296875,0.428152734,0.922207919,0.305400922
0.546875,0.42814234,0.922205091,0.305402361
0.55078125,0.428131414,0.922202349,0.305403774
0.5546875,0.428120026,0.922199518,0.305405235
0.55859375,0.428108078,0.922196566,0.305406758
0.5625,0.428095299,0.922193621,0.305408287
0.56640625,0.428081322,0.922190901,0.305409729
0.5703125,0.428065806,0.922188633,0.305410984
0.57421875,0.42804855,0.922186986,0.305411979
0.578125,0.428029585,0.922185939,0.305412721
0.58203125,0.428009111,0.922185354,0.305413269
0.5859375,0.427987343,0.92218506,0.305413693
0.58984375,0.427964359,0.922184854,0.305414082
0.59375,0.427939926,0.922184607,0.305414492
0.59765625,0.427913439,0.922184298,0.305414933
0.6015625,0.427884032,0.922183953,0.305415399
0.60546875,0.427850756,0.922183665,0.305415852
0.609375,0.427812822,0.92218356,0.305416243
0.61328125,0.42776982,0.92218369,0.305416553
0.6171875,0.427721728,0.922184016,0.305416804
0.62109375,0.427668683,0.922184436,0.305417042
0.625,0.427610514,0.92218484,0.305417314
0.62890625,0.427546144,0.922185152,0.305417654
0.6328125,0.427472965,0.922185363,0.305418064
0.63671875,0.427386259,0.922185524,0.305418521
0.640625,0.427278388,0.922185721,0.305418985
0.64453125,0.427135941,0.922186032,0.30541942
0.6484375,0.4269279,0.922186487,0.305419813
0.65234375,0.426566706,0.922187066,0.305420178
0.65625,0.425814919,0.92218772,0.305420548
0.66015625,0.424133499,0.922188428,0.305420957
0.6640625,0.420553152,0.92218923,0.305421426
0.66796875,0.413750733,0.922190237,0.305421951
0.671875,0.402482434,0.922191588,0.305422505
0.67578125,0.386274623,0.922193396,0.305423035
0.6796875,0.365967731,0.922195662,0.305423474
0.68359375,0.343679236,0.922198229,0.305423748
0.6875,0.322113225,0.922200814,0.305423803
0.69140625,0.303603581,0.922203113,0.305423641
0.6953125,0.289429665,0.922204941,0.305423329
0.69921875,0.279693904,0.922206294,0.305422971
0.703125,0.273666098,0.922207297,0.305422653
0.70703125,0.270287108,0.9222081,0.305422421
0.7109375,0.268565188,0.922208823,0.305422279
0.71484375,0.26776448,0.922209537,0.30542221
0.71875,0.267423457,0.922210275,0.305422192
0.72265625,0.267289874,0.92221104,0.305422203
0.7265625,0.267241467,0.92221182,0.305422229
0.73046875,0.267225074,0.922212596,0.305422256
0.734375,0.26721978,0.92221335,0.305422275
0.73828125,0.267218079,0.92221407,0.305422276
0.7421875,0.267217481,0.922214753,0.305422249
0.74609375,0.267217201,0.922215401,0.305422188
0.75,0.267216987,0.922216021,0.305422087
0.75390625,0.267216746,0.922216618,0.305421944
0.7578125,0.267216442,0.922217186,0.305421767
0.76171875,0.267216065,0.92221772,0.305421567
0.765625,0.267215618,0.92221822,0.305421357
0.76953125,0.26721511,0.922218696,0.305421151
0.7734375,0.267214562,0.922219116,0.305420979
0.77734375,0.267214029,0.922219277,0.305420929
0.78125,0.267213664,0.9222185,0.305421252
0.78515625,0.267213805,0.92221522,0.305422494
0.7890625,0.267214992,0.92220689,0.305425532
0.79296875,0.267217746,0.92219103,0.305431212
0.796875,0.267222011,0.922167843,0.305439467
0.80078125,0.267226572,0.922142961,0.305448384
0.8046875,0.267229196,0.922126766,0.305454433
0.80859375,0.267227915,0.922128294,0.305454525
0.8125,0.267222549,0.922148025,0.305448449
0.81640625,0.267214848,0.922177161,0.305439121
0.8203125,0.267206995,0.922204744,0.305430181
0.82421875,0.267200046,0.922225104,0.305423503
0.828125,0.26719362,0.922239087,0.305418843
0.83203125,0.267186402,0.922251003,0.305415084
0.8359375,0.267176758,0.922267201,0.305411417
0.83984375,0.267162663,0.922298258,0.305407587
0.84375,0.267097339,0.92216681,0.305336118
0.84765625,0.26366504,0.906175312,0.299917179
0.8515625,0.190273065,0.507251448,0.188000741
0.85546875,0.128489293,0.031244135,0.104098904
0.859375,0.125126969,0.001545418,0.100148514
0.86328125,0.125037133,0.000457007,0.100022667
0.8671875,0.125024949,0.000226069,0.100002678
0.87109375,0.125018099,0.00011158,0.099994283
0.875,0.125013476,4.53E-05,0.099990249
0.87890625,0.125010201,4.25E-06,0.099988331
0.8828125,0.125007798,-2.27E-05,0.099987523
0.88671875,0.125005993,-4.11E-05,0.099987336
0.890625,0.125004608,-5.40E-05,0.099987502
0.89453125,0.125003525,-6.32E-05,0.099987866
0.8984375,0.125002664,-6.99E-05,0.09998834
0.90234375,0.125001968,-7.48E-05,0.099988868
0.90625,0.125001397,-7.82E-05,0.099989416
0.91015625,0.125000923,-8.07E-05,0.099989963
0.9140625,0.125000525,-8.23E-05,0.099990499
0.91796875,0.125000189,-8.33E-05,0.099991017
0.921875,0.124999905,-8.39E-05,0.099991517
0.92578125,0.124999667,-8.41E-05,0.099991999
0.9296875,0.124999471,-8.41E-05,0.099992466
0.93359375,0.124999313,-8.39E-05,0.099992922
0.9375,0.124999192,-8.37E-05,0.099993371
0.94140625,0.124999106,-8.34E-05,0.099993815
0.9453125,0.124999052,-8.31E-05,0.099994257
0.94921875,0.12499903,-8.29E-05,0.099994698
0.953125,0.124999034,-8.27E-05,0.09999514
0.95703125,0.124999064,-8.25E-05,0.099995583
0.9609375,0.124999114,-8.24E-05,0.099996025
0.96484375,0.124999182,-8.23E-05,0.099996465
0.96875,0.124999263,-8.23E-05,0.099996902
0.97265625,0.124999354,-8.23E-05,0.099997335
0.9765625,0.124999453,-8.23E-05,0.099997762
0.98046875,0.124999555,-8.23E-05,0.099998184
0.984375,0.124999659,-8.23E-05,0.099998599
0.98828125,0.124999761,-8.23E-05,0.099999009
0.9921875,0.124999857,-8.24E-05,0.099999413
0.99609375,0.125000168,-8.41E-05,0.100000028

